Polynomial Time Quantum Gibbs Sampling for Fermi-Hubbard Model at any Temperature

Recently, there have been several advancements in quantum algorithms for Gibbs sampling. These algorithms simulate the dynamics generated by an artificial Lindbladian, which is meticulously constructed to obey a detailed-balance condition with the Gibbs state of interest, ensuring it is a stationary point of the evolution, while simultaneously having efficiently implementable time steps. The overall complexity then depends primarily on the mixing time of the Lindbladian, which can vary drastically, but which has been previously bounded in the regime of high enough temperatures [Rouz\'e et al. arXiv:2403.12691 and arXiv:2411.04885]. In this work, we calculate the spectral gap of the Lindbladian for free fermions using third quantisation, and also prove a logarithmic bound on its mixing time by analysing corresponding covariance matrices. Then we prove a constant gap of the perturbed Lindbladian corresponding to interacting fermions up to some maximal coupling strength. This is achieved by using theorems about stability of the gap for lattice fermions. Our methods apply at any constant temperature and independently of the system size. The gap then provides an upper bound on the mixing time, and hence on the overall complexity of the quantum algorithm, proving that the purified Gibbs state of weakly interacting (quasi-)local fermionic systems of any dimension can be prepared in $\widetilde{\mathcal{O}} (n^3 \operatorname{polylog}(1/\epsilon))$ time on $\mathcal{O}(n)$ qubits, where $n$ denotes the size of the system and $\epsilon$ the desired accuracy. As an application, we explain how to calculate partition functions for the considered systems. We provide exact numerical simulations for small system sizes supporting the theory and also identify different suitable jump operators and filter functions for the sought-after regime of intermediate coupling in the Fermi-Hubbard model.

==> data/delta_gap_vs_u.dat <==
 U d_nqb2_beta1_spinless d_nqb3_beta1_spinless d_nqb4_beta1_spinless d_nqb5_beta1_spinless d_nqb6_beta1_spinless d_nqb7_beta1_spinless d_nqb8_beta1_spinless d_nqb9_beta1_spinless d_nqb10_beta1_spinless d_nqb11_beta1_spinless d_nqb2_beta3_spinless d_nqb3_beta3_spinless d_nqb4_beta3_spinless d_nqb5_beta3_spinless d_nqb6_beta3_spinless d_nqb7_beta3_spinless d_nqb8_beta3_spinless d_nqb9_beta3_spinless d_nqb10_beta3_spinless d_nqb11_beta3_spinless d_nqb4_beta1_spinful d_nqb6_beta1_spinful d_nqb8_beta1_spinful d_nqb10_beta1_spinful d_nqb4_beta3_spinful d_nqb6_beta3_spinful d_nqb8_beta3_spinful d_nqb10_beta3_spinful
 -0.025 -0.003193663770622912 -0.006924119460022027 -0.008760861188534363 -0.009623834106117002 -0.010050960703253509 -0.010275309695877866 -0.01039915418444437 -0.01047014115858147 -0.010511905615661732 -0.010536838988592478 -0.001770579150389917 -0.00291225344267243 -0.001292861103931564 -0.0007529475133338792 -0.0004492505615791842 -0.00031070741697369897 -0.00022046325318392235 -0.00016971210733096598 -0.0001324661845760744 -0.0001070722242619837 -0.005952888019475466 -0.007739557940904973 -0.008328478314972187 -0.008559215085476524 -0.01922631349466153 -0.005541530972433151 -0.0020761389648011885 -0.0010895737258653782
 -0.02 -0.0025520089479211805 -0.0055287766533389515 -0.00699471189377654 -0.0076839485576041255 -0.008025303541618456 -0.008204750017078766 -0.008303899323145458 -0.00836079391266864 -0.008394312870162679 -0.008414358931283061 -0.0014303324200171108 -0.0023518954005652404 -0.001072986686652122 -0.0006320985456946815 -0.00039172440612578185 -0.00027973718788842916 -0.000208144372544794 -0.00016701465568580431 -0.0001372672609747383 -0.00011687387708647634 -0.0047545513850195675 -0.006184847494132839 -0.0066574053990358095 -0.0068428582522308545 -0.015422360566107685 -0.004469160433874464 -0.001695231566309019 -0.0008970782517909726
 -0.015 -0.0019118496312442446 -0.004138740035470434 -0.0052356008709288915 -0.005751670371845208 -0.006007424177219889 -0.006141982056881545 -0.006216397346701541 -0.006259145540425948 -0.006284364095588302 -0.006299472226842795 -0.0010825574585580089 -0.0017802285593013778 -0.0008335295172825496 -0.0004960506086071348 -0.00031779582387247984 -0.00023290469660963709 -0.0001796787145451617 -0.00014841744015825498 -0.0001261551244056136 -0.00011079404344727095 -0.00356010550969188 -0.004633535380918374 -0.004989013979024293 -0.005128748065878597 -0.011597338173834792 -0.0033787764063344383 -0.0012971300289361665 -0.0006918492927372455
 -0.009999999999999998 -0.0012731512667221168 -0.0027539627584953763 -0.0034834783025790017 -0.003826951571699766 -0.003997277306730496 -0.004086962979684472 -0.0041366074390900565 -0.004165156717089502 -0.004182021139488512 -0.004192141671431671 -0.0007278524623064442 -0.0011975181155401415 -0.0005747217689204831 -0.0003451343230347348 -0.0002277054357673336 -0.00017048788693152517 -0.0001353267888664078 -0.00011419901286835454 -9.939688775340016e-05 -8.91071806652377e-05 -0.002369539167169421 -0.003085622742563743 -0.003323311219670444 -0.0034168948482502515 -0.007751660340040267 -0.0022704245288238667 -0.0008818677555240129 -0.00047391088254400415
 -0.0049999999999999975 -0.0006358794641432297 -0.001374398205904015 -0.0017382945174784226 -0.001909744084308329 -0.001994817659824122 -0.0020396498904773352 -0.002064488610759696 -0.0020787879581440905 -0.0020872458555238893 -0.0020923300207726925 -0.0003668067157887034 -0.0006040239248408241 -0.00029679903401991226 -0.0001796766235528935 -0.0001216936358297005 -9.276208345454506e-05 -7.534771479100755e-05 -6.46352934250416e-05 -5.725752126117811e-05 -5.208572831882918e-05 -0.001182841095891618 -0.001541110629460718 -0.0016603042302634208 -0.001707308791491613 -0.0038857422258793406 -0.0011441504680362868 -0.00044947912269144297 -0.00024328658693306693
 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
 0.005 -0.001727334979562123 -0.003246533201838986 -0.003982128006242647 -0.004346536274102419 -0.004543645130659968 -0.004659205933808863 -0.004731625094080982 -0.004779522817983661 -0.00481262387096848 -0.004836341341999173 -0.007381071328320221 -0.002806340464802659 -0.0012405124425924896 -0.000706390545419211 -0.0004824036451971381 -0.00036982737966440027 -0.0003053286911356423 -0.0002651571493377247 -0.00023814800071697562 -0.00021916086268269908 -0.0011805142930612078 -0.0015383290026527163 -0.0016574175170696037 -0.001704388604682805 -0.0038804866682720096 -0.0011416512707302928 -0.0004487814203546492 -0.0002428474266729097
 0.01 -0.0034560449314398056 -0.006493257361849913 -0.00796061420663996 -0.008686176731151463 -0.009078094755455623 -0.0093076086705004 -0.009451309186353285 -0.009546280547191088 -0.009611871498144353 -0.009658842815831292 -0.014680602507355367 -0.0055263404127909865 -0.002417522631357194 -0.0013690661894205647 -0.0009272442294276928 -0.0007069186580377362 -0.0005801074283926511 -0.0005017221428218477 -0.0004487870026661511 -0.00041168333216745623 -0.0023602120875665378 -0.0030744839150642633 -0.003311756155817136 -0.0034052082482958212 -0.007730732239962013 -0.0022605266380981703 -0.0008791112648705024 -0.0004721782500300975
 0.015 -0.005186101688617661 -0.009740054278587706 -0.011935283923341089 -0.013018720076791723 -0.013603136830521834 -0.01394499218345402 -0.0141588349251478 -0.014300055749167484 -0.014397525699536118 -0.01446728780760509 -0.02189769340022929 -0.008161503195484698 -0.0035323519315770824 -0.0019889197019207216 -0.001335287668918994 -0.0010118794944204978 -0.0008248486250668208 -0.0007101434099663351 -0.0006323278343174366 -0.0005779391582194648 -0.003539074996568914 -0.004608445386253379 -0.004962996762504446 -0.005102440175246414 -0.011550457151783267 -0.003356725036711694 -0.0012910052855499288 -0.0006880032333107522
 0.02 -0.00691747708888002 -0.012986805822841063 -0.015905963273439738 -0.01734396627095336 -0.018118561291142754 -0.01857114260945636 -0.01885398751970513 -0.019040633541102636 -0.019169372041822896 -0.01926146244078808 -0.029031471733454772 -0.0107133185797883 -0.004586299456929233 -0.002566798884776844 -0.0017072680054104339 -0.0012852814658383949 -0.0010400354513695476 -0.0008908395137279257 -0.0007891533085722102 -0.0007182732887329735 -0.004717084759420231 -0.006140194149054423 -0.006611120305954898 -0.006796065733386314 -0.015339376589776688 -0.004430340548340794 -0.0016844780300093731 NaN
 0.025 -0.008650142975107578 -0.016233393939272034 -0.019872479183602465 -0.021661716776876005 -0.022624159929740983 -0.023185848335700143 -0.023536554363104756 -0.02376780157312197 -0.023927198687168527 -0.024041155526354885 -0.03608109235161461 -0.013183260019365761 -0.005580641610739789 -0.0031035075742940066 -0.002043887896244989 -0.0015276626231148782 -0.001226122938673413 -0.001044200651929117 -0.0009196212283306693 -0.0008330047045372879 -0.005894223240899166 -0.007669711097928911 -0.008256107885657116 -0.008486066450927865 -0.0190972004634844 -0.005481462464276277 -0.0020595445313045246 NaN
 0.03 -0.01038407119548701 -0.019479700658687094 -0.02383465940596885 -0.02597177452805255 -0.027119726472712102 -0.027788899956274093 -0.028206325435981228 -0.02848135007318575 -0.028670796508688312 -0.028806158653637226 -0.04304573651578236 -0.015572782393114437 -0.0065166317986280475 -0.00359980632951018 -0.00234582010944262 -0.001739529119607397 -0.001383539150459967 -0.0011705888933661868 -0.0010240636437703898 -0.0009224279203579044 -0.007070472431410124 -0.009196977164958042 -0.009897940715177356 -0.010172423981337886 -0.022823633396848564 -0.0065101751142613296 -0.002416218866667208 NaN
 0.035 -0.012119233603659296 -0.02272560809599966 -0.027792332531888064 -0.03027394394740135 -0.03160505661085011 -0.032380090320504706 -0.03286309308935387 -0.03318107182994012 -0.03339995900977044 -0.03355626606454365 -0.04992461124128389 -0.01788331981471014 -0.00739550024614033 -0.004056413433311867 -0.0026137081167076914 -0.0019213556594639414 -0.0015126869945571997 -0.001270340570131978 -0.0011027890884314218 -0.000986814122327928 -0.008245814446768307 -0.010721973462413104 -0.011536600163314148 -0.011855120025291654 -0.02651837473230989 -0.007516558160977738 -0.002754514826774468 NaN
 0.04 -0.013855602059018146 -0.025970998463289874 -0.031745328008845775 -0.03456803096032246 -0.03607994795859071 -0.03695921451858197 -0.037506652155450126 -0.03786676221668017 -0.038114482401898186 -0.03829127481130712 -0.05671694867105481 -0.020116283792977363 -0.008218453896572164 -0.004474005886138777 -0.0028481670871451925 -0.0020735867277235087 -0.001613943939124951 -0.001343766246156619 -0.0011560833971255846 -0.0010264117748821633 -0.009420231527883516 -0.012244681136699853 -0.013172067682067023 -0.013534136534090635 -0.030181118553231023 -0.008500685830204802 -0.003074445960349337 NaN
 0.045 -0.015593148426883197 -0.029215754071634237 -0.03569347615339602 -0.03885384299123551 -0.040544200138000974 -0.04152606991740271 -0.04213679988665575 -0.042538219165614066 -0.04281416546719541 -0.043010984652127604 -0.06342200548107613 -0.022273061566025376 -0.008986676434585839 -0.0048532203488758086 -0.0030497848881383405 -0.0021966386715170927 -0.0016876646805350504 -0.0013911523659437819 -0.0011842104322639102 -0.0010414483650915685 -0.010593706040394224 -0.013765081502111087 -0.01480432489841732 -0.015209455525354798 -0.0338115537184982 -0.009462627877677932 -0.003376025434260299 NaN
 0.05 -0.01733184457880288 -0.032459757337642614 -0.039636608165782405 -0.04313118906794777 -0.044997614735368785 -0.046080456148821725 -0.04675333605954535 -0.04719524327260771 -0.04749880983744603 -0.047715198107276535 -0.07003906231504309 -0.024355014607913006 -0.009701328356123362 -0.005194654425970668 -0.003219122930222973 -0.0022908995595081194 -0.001734181194743556 -0.0014127622417898777 -0.001187413735488363 -0.0010321308817697883 -0.011766220474619615 -0.015283155921867575 -0.01643335354115294 -0.01688105915319582 -0.03740936391108329 -0.010402449169310657 -0.003659265750718177 NaN
 0.1 -0.03477586089257301 -0.06483263146014906 -0.07875556588103727 -0.08539812062115004 -0.08889348584843049 -0.0908960800059937 -0.09212778325234439 -0.09292966821018922 -0.09347639587441847 -0.09386356239084392 -0.13122749696767633 -0.04133803258309143 -0.014140488288500563 -0.00663683438611784 -0.0032435385683386997 -0.0017175845126722322 -0.0007622202622670216 -0.00025452192488018 0.00011063529840171782 0.0003675069046487067 -0.023434796854582274 -0.030331957030682588 -0.03254214230532426 -0.03338892114767589 -0.07151995525622468 -0.01859483731701772 -0.005485590419469943 NaN
 0.15000000000000002 -0.05230397036572665 -0.09700196065799993 -0.11719433090162745 -0.12662023459416893 -0.13150250473857739 -0.13426161237008571 -0.13593936110722993 -0.13702089509994408 -0.13775191870696446 -0.13826561745216992 -0.1829843658698933 -0.05210935214953949 -0.014334491941646377 -0.004712750266935295 -0.0004944296678282001 0.0014752315984107867 0.0026936607134420143 0.003326756876733228 0.0037512797477692317 0.004089441798489801 -0.03498901758739237 -0.04512849359666049 -0.04830893634254707 -0.049506609709993654 -0.10198536051673868 -0.024611843387484456 -0.005489810754060187 NaN
 0.2 -0.06988819015769909 -0.12885291211688532 -0.15480078984214352 -0.1666337647267362 -0.17266053468121356 -0.17601536661749861 -0.17802932995255105 -0.1793128953600025 -0.18017165694632098 -0.180769554478303 -0.22491773944683402 -0.057500114119187096 -0.011210830410378847 0.00043995910059990706 0.004721707610215731 0.007205857931500859 0.008530455721198038 0.009308299750424354 0.009699005803598837 0.010124667789831676 -0.046413374493688764 -0.059655933673877115 -0.06371758913588721 -0.06521847409422321 -0.1284228517326076 -0.028447194275567966 -0.0036809405675217732 NaN
 0.25 -0.08750066694958836 -0.1602731524222154 -0.19143439029028997 -0.20529259684250079 -0.21222491307286262 -0.21601942958537634 -0.21826416716742258 -0.2196758040811062 -0.2206087001348962 -0.22125083440998594 -0.2567933796798467 -0.058021236312641555 -0.010600778227298768 0.008228542684741491 0.011057730560056989 0.015039379095357575 0.01670297175381208 0.01698302586475542 0.017165656880942848 0.016749648036219256 -0.0576935175811375 -0.07389852671876795 -0.07875323118513577 -0.08051018434419532 -0.1504340138448561 -0.030064596710857927 -6.822757569757698e-05 NaN
 0.30000000000000004 -0.10511371675743231 -0.1911535431938507 -0.22696705508880477 -0.24246875871966012 -0.2500745136261493 -0.2541593911403801 -0.2565350583663921 -0.2580052404103199 -0.2589621451686561 -0.2596112933194874 -0.2785120813923574 -0.061280618631998074 -0.007637510484039822 0.01757947362658019 0.019443274319182358 0.023034935346977647 0.02395752125915962 0.023184986033557564 0.022866382883986347 0.022342016881779614 -0.06881620119275489 -0.08784160100103477 -0.09340225552882586 -0.09536871862453467 -0.16763200630312314 -0.02941090022943449 0.005336890012275219 NaN
 0.3500000000000001 -0.12269987089361845 -0.2213888509219064 -0.26128386314036334 -0.27805255522208405 -0.2861094022308244 -0.2903436500175971 -0.29275695882689945 -0.29422119738154606 -0.29515586270186134 -0.2957778177725672 -0.2900955034475974 -0.06813913194745869 -0.0028814782835597796 0.02943041221101428 0.029042874715409006 0.031116210735230965 0.030542507534871532 0.029451929071480976 0.0290069475136967 0.02838529826513181 -0.07976922339875081 -0.10147155480927239 -0.1076522955784931 -0.10978234336174708 -0.1796744315423342 -0.026429128931294343 0.012519654155880744 NaN
 0.4 -0.1402319281201585 -0.2508784584913748 -0.2942834911158396 -0.3119523751399065 -0.3202501342001334 -0.32450235557994844 -0.3268672933074903 -0.32826657317031405 -0.32913690848100075 -0.32970066827554945 -0.2916812575199659 -0.0728211165338859 0.003285273078084572 0.042606884393171285 0.03813860149377302 0.03902917917273463 0.03715904097770206 0.03613727592987104 0.035492443849019395 0.03479501080350644 -0.09054136067709706 -0.11477584182324208 -0.12149219599101002 -0.1237405863054164 -0.19375659435689174 -0.021069303872383927 0.021461761773702293 NaN
 0.5 -0.17502664004997737 -0.3072453557234951 -0.3559948986760162 -0.3744209061873889 -0.3826275296193451 -0.38656411759120957 -0.38860558771794373 -0.38972102683277754 -0.39035378720608094 -0.39072142175395896 -0.2660279643477903 -0.077591930761435 0.018849730252499697 0.05897400525749941 0.05010106542584669 0.05472987543800478 0.05094330769737354 0.05051711408887627 0.04919839942674997 0.04844036301846266 -0.11150256980367779 -0.1403623811289485 -0.1479027948694771 -0.15025513903958654 -0.22230290690721555 -0.003089977457523929 0.04453561120550731 NaN
 0.75 -0.25924253227395866 -0.4292493112990776 -0.4827404393668058 -0.4978801690028156 -0.5032745602569442 -0.5048939921686824 -0.5051748207277988 -0.5049505006245738 -0.5045522155728861 -0.5041145861799876 -0.22906826143690617 -0.07391268792849104 0.06670009857038117 0.1000656383461278 0.08496162335734159 0.09900593740369779 0.08648807312084905 0.08991168946490902 0.0856193462457675 0.08503416254026952 -0.16011322060335864 -0.19794348606567524 -0.20618630206458377 -0.20806503929732756 -0.2321069284051771 0.08334882415514766 0.13117912381607333 NaN
 1.0 -0.337160853073037 -0.5189361816225251 -0.5685521091089729 -0.5751863305908369 -0.5756309322418076 -0.5737573464904031 -0.5716063134229792 -0.5696290140132305 -0.5679310783070441 -0.5665054452471558 -0.09939276138828701 -0.05681528049237716 0.09797725572267169 0.12385381813100427 0.13162284110332845 0.14503697446421526 0.12255858417609033 0.12974024534251427 0.12316255968727319 0.1218425366855822 -0.20266854471193518 -0.24577821769420183 -0.25298452156139106 -0.2534470444915087 -0.1964177406468015 0.13580365169194408 0.2536746778804311 NaN
 1.25 -0.40641577553522623 -0.5741378354213946 -0.6160591344458357 -0.6114393552683488 -0.6062496629092742 -0.6005966550016133 -0.5959231938064136 -0.5921800285404899 -0.5892012506584514 -0.5868183380973555 0.023515506855668278 -0.029360083723282138 0.088972363209737 0.16139550615527298 0.16837208937585313 0.18673057431957396 0.15974185956530995 0.16630448545933874 0.16063734160587195 0.1568548480608012 -0.23865229105454056 -0.2834750303386535 -0.28816355412146777 -0.28642244370471204 -0.15355373929868543 0.1658290185354847 0.39566017830665423 NaN
 1.5 -0.4655727952794999 -0.5972103101324704 -0.631075281643156 -0.6142776608096554 -0.6035759880520271 -0.5943190384981456 -0.5873086391689135 -0.5819680073548419 -0.5778511358474283 -0.5746310968574093 0.023517533664108914 0.0040501833533754805 0.06981282888368234 0.20606157983565154 0.20344446835292107 0.22121363388681914 0.19782040527625355 0.19859885773722574 0.19654806196908226 0.18969851776007118 -0.2679202651687316 -0.31101922842022844 -0.3119381696072665 -0.3073716824123913 -0.1329465396592151 0.20004119558443811 0.42744324706912984 NaN
 1.75 -0.5144158362250097 -0.5933159083019985 -0.6206634681724399 -0.5918916849713138 -0.5761862920113998 -0.5636857763783993 -0.5546172318592397 -0.5478988023138989 -0.5428139616753604 -0.5388929141393 0.02351772770144933 0.035116405309233656 0.0888760857907025 0.24862972945574402 0.20781273057047844 0.1959401016480573 0.19986532909958044 0.20999387432302896 0.22243262768453853 0.2204548904991981 -0.29086113589934115 -0.32874471963884133 -0.3248033780038071 -0.316937122713739 -0.13147124321577186 0.2529914915989089 0.437991492982853 NaN
 2.0 -0.5541423592104868 -0.5686998832650101 -0.59206256961067 -0.5519885092312844 -0.5319722422347173 -0.5166211249697312 -0.5057817743795283 -0.49789348303457004 -0.491994044557142 -0.4874896266506248 -0.07749788002935054 0.055970115027571765 0.10881836614726037 0.10077371515484401 0.0517924830058023 0.03185253050114234 0.026617762188443805 0.025814059453995952 0.026173894852492552 0.026803415847297174 -0.30857770923546113 -0.33738667389416044 -0.3275509210358436 -0.3160083358298422 -0.14232775681181797 0.30657966370081 0.4743374599246035 NaN


==> data/gap_initial_slope.dat <==
 n_qb d_1d_beta1_spinless_pos d_1d_beta1_spinless_neg d_1d_beta3_spinless_pos d_1d_beta3_spinless_neg d_1d_beta1_spinful_pos d_1d_beta1_spinful_neg d_1d_beta3_spinful_pos d_1d_beta3_spinful_neg d_2d_beta1_spinless_neg d_2d_beta3_spinless_neg d_2d_beta1_spinful_pos d_2d_beta1_spinful_neg d_2d_beta3_spinful_pos d_2d_beta3_spinful_neg
 2 0.3460068454895968 0.12774517525121895 1.443278593521998 0.07084673063360919 NaN NaN NaN NaN 0.12788852588319002 0.07020049653826181 NaN NaN NaN NaN
 3 0.6493404827206091 0.2769629138250479 0.5272708412827398 0.11650052619598264 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 4 0.7949061224931646 0.3504324607995382 0.2231737051253087 0.051723864148094684 0.2357696600718465 0.23811507032735887 0.7638994113928997 0.76906914473021 0.4405391023819703 0.0005131507422363031 0.16833668176448896 0.23811507032735105 0.07376486750558967 0.7690691447302068
 5 0.8664766698318259 0.3849514442892655 0.12410637944024625 0.030130969249526813 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 6 0.9049748011726861 0.40203661732649165 0.08172614857917787 0.0179796314679391 0.3067892137144672 0.3095823596394106 0.2192547345875793 0.22166306649823322 0.5503100935586123 -0.005956221532414928 NaN NaN NaN NaN
 7 0.9274424869622825 0.41101067392224766 0.06108363548845212 0.01243930975913269 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 8 0.9414707704639027 0.4159645312399155 0.04902557811853095 0.008828903799198415 0.33024507658072755 0.3331394162316399 0.0823811800352365 0.08304693959011866 0.568777574875216 -0.0036956577581648267 0.16854722763306207 0.352330050531757 -0.16052984287726565 0.0034822346385559493
 9 0.9507206584967962 0.4188040713132329 0.04175126639977526 0.006799526004154327 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 10 0.9570965265702565 0.42047469759044664 0.036769502267830545 0.005309247878132931 0.339443403244015 0.342369011584175 0.04316637645809495 0.04358389733767863 0.5654360727957273 -0.007565101143818252 NaN NaN NaN NaN
 11 0.9616547766852419 0.421472069885144 0.03330638072508142 0.004293785316542249 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN


==> data/gap_initial_slope_1D_only.dat <==
 n_qb d_beta1_spinless_pos d_beta1_spinless_neg d_beta3_spinless_pos d_beta3_spinless_neg d_beta1_spinful_pos d_beta1_spinful_neg d_beta3_spinful_pos d_beta3_spinful_neg
 2 0.3460068454895968 0.12774517525121895 1.443278593521998 0.07084673063360919 NaN NaN NaN NaN
 3 0.6493404827206091 0.2769629138250479 0.5272708412827398 0.11650052619598264 NaN NaN NaN NaN
 4 0.7949061224931646 0.3504324607995382 0.2231737051253087 0.051723864148094684 0.2357696600718465 0.23811507032735887 0.7638994113928997 0.76906914473021
 5 0.8664766698318259 0.3849514442892655 0.12410637944024625 0.030130969249526813 NaN NaN NaN NaN
 6 0.9049748011726861 0.40203661732649165 0.08172614857917787 0.0179796314679391 0.3067892137144672 0.3095823596394106 0.2192547345875793 0.22166306649823322
 7 0.9274424869622825 0.41101067392224766 0.06108363548845212 0.01243930975913269 NaN NaN NaN NaN
 8 0.9414707704639027 0.4159645312399155 0.04902557811853095 0.008828903799198415 0.33024507658072755 0.3331394162316399 0.0823811800352365 0.08304693959011866
 9 0.9507206584967962 0.4188040713132329 0.04175126639977526 0.006799526004154327 NaN NaN NaN NaN
 10 0.9570965265702565 0.42047469759044664 0.036769502267830545 0.005309247878132931 0.339443403244015 0.342369011584175 0.04586681046578937 0.04358389733767863
 11 0.9616547766852419 0.421472069885144 0.03330638072508142 0.004293785316542249 NaN NaN NaN NaN


==> data/gap_vs_nqb.dat <==
 n_qb Delta_beta1_U0_spinless Delta_beta1_U0.005_spinless Delta_beta1_U0.01_spinless Delta_beta1_U0.015_spinless Delta_beta1_U0.02_spinless Delta_beta1_U0.025_spinless Delta_beta1_U0.03_spinless Delta_beta1_U0.035_spinless Delta_beta1_U0.04_spinless Delta_beta1_U0.045_spinless Delta_beta1_U0.05_spinless Delta_beta1_U0.1_spinless Delta_beta1_U0.15_spinless Delta_beta1_U0.2_spinless Delta_beta1_U0.25_spinless Delta_beta1_U0.3_spinless Delta_beta1_U0.35_spinless Delta_beta1_U0.4_spinless Delta_beta1_U0.5_spinless Delta_beta1_U0.75_spinless Delta_beta1_U1_spinless Delta_beta1_U1.25_spinless Delta_beta1_U1.5_spinless Delta_beta1_U1.75_spinless Delta_beta1_U2_spinless Delta_beta3_U0_spinless Delta_beta3_U0.005_spinless Delta_beta3_U0.01_spinless Delta_beta3_U0.015_spinless Delta_beta3_U0.02_spinless Delta_beta3_U0.025_spinless Delta_beta3_U0.03_spinless Delta_beta3_U0.035_spinless Delta_beta3_U0.04_spinless Delta_beta3_U0.045_spinless Delta_beta3_U0.05_spinless Delta_beta3_U0.1_spinless Delta_beta3_U0.15_spinless Delta_beta3_U0.2_spinless Delta_beta3_U0.25_spinless Delta_beta3_U0.3_spinless Delta_beta3_U0.35_spinless Delta_beta3_U0.4_spinless Delta_beta3_U0.5_spinless Delta_beta3_U0.75_spinless Delta_beta3_U1_spinless Delta_beta3_U1.25_spinless Delta_beta3_U1.5_spinless Delta_beta3_U1.75_spinless Delta_beta3_U2_spinless Delta_beta1_U0_spinful Delta_beta1_U0.005_spinful Delta_beta1_U0.01_spinful Delta_beta1_U0.015_spinful Delta_beta1_U0.02_spinful Delta_beta1_U0.025_spinful Delta_beta1_U0.03_spinful Delta_beta1_U0.035_spinful Delta_beta1_U0.04_spinful Delta_beta1_U0.045_spinful Delta_beta1_U0.05_spinful Delta_beta1_U0.1_spinful Delta_beta1_U0.15_spinful Delta_beta1_U0.2_spinful Delta_beta1_U0.25_spinful Delta_beta1_U0.3_spinful Delta_beta1_U0.35_spinful Delta_beta1_U0.4_spinful Delta_beta1_U0.5_spinful Delta_beta1_U0.75_spinful Delta_beta1_U1_spinful Delta_beta1_U1.25_spinful Delta_beta1_U1.5_spinful Delta_beta1_U1.75_spinful Delta_beta1_U2_spinful Delta_beta3_U0_spinful Delta_beta3_U0.005_spinful Delta_beta3_U0.01_spinful Delta_beta3_U0.015_spinful Delta_beta3_U0.02_spinful Delta_beta3_U0.025_spinful Delta_beta3_U0.03_spinful Delta_beta3_U0.035_spinful Delta_beta3_U0.04_spinful Delta_beta3_U0.045_spinful Delta_beta3_U0.05_spinful Delta_beta3_U0.1_spinful Delta_beta3_U0.15_spinful Delta_beta3_U0.2_spinful Delta_beta3_U0.25_spinful Delta_beta3_U0.3_spinful Delta_beta3_U0.35_spinful Delta_beta3_U0.4_spinful Delta_beta3_U0.5_spinful Delta_beta3_U0.75_spinful Delta_beta3_U1_spinful Delta_beta3_U1.25_spinful Delta_beta3_U1.5_spinful Delta_beta3_U1.75_spinful Delta_beta3_U2_spinful
 2 1.756391969428754 1.7546646344491919 1.7529359244973142 1.7512058677401363 1.749474492339874 1.7477418264536464 1.746007898233267 1.7442727358250947 1.7425363673697358 1.7407988210018708 1.739060124849951 1.721616108536181 1.7040879990630273 1.6865037792710549 1.6688913024791656 1.6512782526713217 1.6336920985351355 1.6161600413085955 1.5813653293787766 1.4971494371547953 1.419231116355717 1.3499761938935277 1.290819174149254 1.2419761332037442 1.2022496102182672 0.4958842985970251 0.4885032272687049 0.48120369608966973 0.4739866051967958 0.4668528268635703 0.4598032062454105 0.45283856208124273 0.4459596873557412 0.4391673499259703 0.43246229311594897 0.425845236281982 0.36465680162934877 0.3128999327271318 0.2709665591501911 0.23909091891717837 0.2173722172046677 0.20578879514942772 0.20420304107705922 0.2298563342492348 0.2668160371601189 0.3964915372087381 0.5193998054526934 0.519401832261134 0.5194020262984744 0.41838641856767456 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 3 1.5291751964670652 1.5259286632652262 1.5226819391052153 1.5194351421884775 1.5161883906442242 1.5129418025277932 1.5096954958083781 1.5064495883710656 1.5032041980037754 1.499959442395431 1.4967154391294226 1.4643425650069162 1.4321732358090653 1.40032228435018 1.3689020440448498 1.3380216532732145 1.3077863455451588 1.2782967379756904 1.2219298407435701 1.0999258851679876 1.0102390148445402 0.9550373610456706 0.9319648863345948 0.9358592881650667 0.9604753132020551 0.09400452829728323 0.09119818783248057 0.08847818788449224 0.08584302510179853 0.08329120971749493 0.08082126827791747 0.07843174590416879 0.07612120848257309 0.07388824450430587 0.07173146673125785 0.06964951368937022 0.0526664957141918 0.04189517614774374 0.036504414178096134 0.035983291984641674 0.032723909665285156 0.025865396349824543 0.02118341176339733 0.016412597535848228 0.02009184036879219 0.03718924780490607 0.06464444457400109 0.09805471165065871 0.12912093360651689 0.149974643324855 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 4 1.3985031641994965 1.3945210361932538 1.3905425499928565 1.3865678802761554 1.3825972009260568 1.378630685015894 1.3746685047935276 1.3707108316676084 1.3667578361906507 1.3628096880461005 1.358866556033714 1.3197475983184592 1.281308833297869 1.243702374357353 1.2070687739092065 1.1715361091106917 1.1372193010591332 1.1042196730836569 1.0425082655234803 0.9157627248326907 0.8299510550905236 0.7824440297536608 0.7674278825563405 0.7778396960270566 0.8064405945888264 0.031563326241005996 0.030322813798413506 0.0291458036096488 0.028030974309428913 0.026977026784076763 0.025982684630266206 0.025046694442377948 0.024167825994865666 0.02334487234443383 0.022576649806420157 0.021861997884882634 0.017422837952505432 0.01722883429935962 0.02035249583062715 0.020962548013707227 0.023925815756966173 0.028681847957446216 0.03484859931909057 0.05041305649350569 0.09826342481138717 0.12954058196367768 0.120535689450743 0.10137615512468834 0.12043941203170849 0.14038169238826637 1.7563919694287478 1.7552114551356865 1.7540317573411812 1.7528528944321788 1.7516748846693275 1.7504977461878486 1.7493214969973376 1.7481461549819794 1.7469717379008642 1.7457982633883535 1.7446257489541281 1.7329571725741655 1.7214029518413554 1.709978594935059 1.6986984518476103 1.6875757682359929 1.676622746029997 1.6658506087516507 1.64488939962507 1.5962787488253891 1.5537234247168126 1.5177396783742072 1.4884717042600162 1.4655308335294066 1.4478142601932866 0.4958842985970171 0.4920038119287451 0.4881535663570551 0.48433384144523384 0.4805449220072404 0.4767870981335327 0.47306066520016854 0.4693659238647072 0.4657031800437861 0.4620727448785189 0.4584749346859338 0.4243643433407924 0.3938989380802784 0.3674614468644095 0.345450284752161 0.32825229229389397 0.3162098670546829 0.30212770424012536 0.27358139168980156 0.26377737019184 0.2994665579502156 0.34233055929833167 0.362937758937802 0.36441305538124524 0.35355654178519913
 5 1.321711232561956 1.3173646962878536 1.3130250558308045 1.3086925124851643 1.3043672662910026 1.30004951578508 1.2957394580339034 1.2914372886145546 1.2871432016016335 1.2828573895707205 1.2785800434940082 1.236313111940806 1.195090997967787 1.1550774678352198 1.1164186357194552 1.0792424738422959 1.043658677339872 1.0097588574220495 0.9472903263745671 0.8238310635591404 0.7465249019711191 0.7102718772936072 0.7074335717523006 0.7298195475906422 0.7697227233306716 0.015821251115421653 0.015114860570002442 0.014452184926001088 0.013832331413500931 0.013254452230644809 0.012717743541127646 0.012221444785911473 0.011764837682109786 0.011347245229282876 0.010968030766545844 0.010626596689450984 0.009184416729303813 0.011108500848486358 0.01626121021602156 0.024049793800163144 0.03340072474200184 0.04525166332643593 0.05842813550859294 0.07479525637292106 0.11588688946154946 0.13967506924642592 0.17721675727069464 0.2218828309510732 0.2644509805711657 0.11659496627026567 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 6 1.2737011277701527 1.2691574826394927 1.264623033014697 1.2600979909396308 1.25558256647901 1.2510769678404117 1.2465814012974406 1.2420960711593025 1.237621179811562 1.2331569276321517 1.2287035130347839 1.1848076419217222 1.1421986230315753 1.101040593088939 1.06147621469729 1.0236266141440034 0.9875917255393283 0.9534509935700193 0.8910735981508076 0.7704265675132085 0.698070195528345 0.6674514648608785 0.6701251397181256 0.6975148357587528 0.7417288855354354 0.01006876566667625 0.009586362021479111 0.009141521437248556 0.008733477997757255 0.008361497661265815 0.00802487777043126 0.007722945557233629 0.007455057549968558 0.007220598579531057 0.007018980778537909 0.006849642736453276 0.00682522709833755 0.00957433599884805 0.01479047327689198 0.021126496226733238 0.029512039985858607 0.039111640382085255 0.048207367160449266 0.06016983109252294 0.09503038902401784 0.1416916067700047 0.17844085504252938 0.21351323401959732 0.2178814962371547 0.06186124867247855 1.529175196466781 1.5276368674641283 1.5261007125517168 1.5245667510805276 1.5230350023177266 1.521505485368852 1.519978219301823 1.518453223004368 1.5169305153300812 1.51541011496467 1.5138920405449134 1.4988432394360984 1.4840467028701205 1.469519262792904 1.455276669748013 1.4413335954657462 1.4277036416575086 1.414399354643539 1.3888128153378325 1.3312317104011058 1.2833969787725792 1.2457001661281275 1.2181559680465526 1.2004304768279397 1.1917885225726206 0.09400452829728856 0.09286287702655827 0.09174400165919039 0.09064780326057686 0.08957418774894776 0.08852306583301228 0.08749435318302723 0.08648797013631082 0.08550384246708376 0.08454190041961063 0.0836020791279779 0.07540969098027084 0.0693926849098041 0.06555733402172059 0.06393993158643063 0.06459362806785407 0.06757539936599422 0.07293522442490463 0.09091455083976463 0.17735335245243622 0.22980817998923264 0.25983354683277327 0.2940457238817267 0.34699601989619744 0.4005841919980986
 7 1.2419296386716958 1.237270432737887 1.2326220300011954 1.2279846464882418 1.2233584960622395 1.2187437903359957 1.2141407387154217 1.209549548351191 1.2049704241531138 1.200403568754293 1.195849182522874 1.1510335586657021 1.10766802630161 1.0659142720541972 1.0259102090863195 0.9877702475313157 0.9515859886540987 0.9174272830917474 0.8553655210804862 0.7370356465030135 0.6681722921812927 0.6413329836700825 0.6476106001735502 0.6782438622932965 0.7253085137019646 0.007398811713727582 0.007028984334063182 0.006691893055689846 0.006386932219307084 0.006113530247889187 0.005871149090612704 0.005659282594120185 0.005477456054263641 0.0053252249860040735 0.0052021730422104895 0.005107912154219463 0.00568122720105535 0.008874043312138369 0.01460466964522844 0.022438190809085157 0.03043374706070523 0.03851502244895855 0.04642799088646221 0.062128687151732365 0.10640474911742537 0.15243578617794284 0.19412938603330154 0.22861244560054672 0.2033389133617849 0.03925134221486992 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 8 1.2198934072381746 1.2151617821440936 1.2104420980518213 1.2057345723130268 1.2010394197184695 1.1963568528750699 1.1916870818021934 1.1870303141488208 1.1823867550827245 1.1777566073515189 1.1731400711786293 1.1277656239858302 1.0839540461309447 1.0418640772856236 1.001629240070752 0.9633583488717825 0.9271364484112752 0.8930261139306843 0.8312878195202309 0.7147185865103758 0.6482870938151954 0.6239702134317611 0.6325847680692611 0.6652761753789349 0.7141116328586463 0.0059487805075182365 0.005643451816382594 0.0053686730791255854 0.005123931882451416 0.004908745056148689 0.004722657568844824 0.0045652413570582695 0.004436093512961037 0.0043348365683932855 0.004261115826983186 0.004214599312774681 0.005186560245251215 0.00864244122096025 0.014479236228716275 0.022651752261330316 0.029906301766677856 0.03649128804238977 0.0431078214852203 0.05689208820489178 0.09243685362836729 0.12850736468360857 0.1656906400728282 0.2037691857837718 0.20581410960709867 0.03256654269596204 1.3985031641997203 1.3968457466826507 1.3951914080439032 1.3935401674372159 1.3918920438937654 1.3902470563140632 1.388605223484543 1.3869665640364062 1.3853310965176533 1.383698839301303 1.3820698106585674 1.365961021894396 1.3501942278571732 1.334785575063833 1.3197499330145845 1.3051009086708945 1.2908508686212272 1.2770109682087103 1.2506003693302432 1.1923168621351365 1.1455186426383293 1.1103396100782525 1.0865649945924538 1.0736997861959132 1.0709522431638767 0.03156332620266866 0.031114544782314013 0.03068421493779816 0.030272320917118734 0.02987884817265929 0.029503781671364138 0.029147107336001454 0.028808811375894194 0.028488880242319325 0.028187300768408363 0.027904060451950485 0.02607773578319872 0.026073515448608475 0.02788238563514689 0.031495098626971085 0.03690021621494388 0.044082980358549406 0.053025087976370955 0.07609893740817597 0.162742450018742 0.28523800408309974 0.4272235045093229 0.4590065732717985 0.46955481918552167 0.5059007861272722
 9 1.2040129546208291 1.1992334318028455 1.194466674073638 1.1897128988716617 1.1849723210797265 1.1802451530477072 1.1755316045476434 1.170831882790889 1.166146192404149 1.161474735455215 1.1568177113482214 1.11108328641064 1.066992059520885 1.0247000592608266 0.9843371505397229 0.9460077142105092 0.9097917572392831 0.8757463814505151 0.8142919277880516 0.6990624539962553 0.6343839406075986 0.6118329260803392 0.6220449472659872 0.6561141523069303 0.7061194715862591 0.005071657342401892 0.004806500193064167 0.004569935199580044 0.004361513932435557 0.004180817828673966 0.004027456690472775 0.003901068449035705 0.0038013167722699137 0.0037278910962452727 0.00368050497645811 0.003658895100612014 0.004817135417521712 0.00839841421913512 0.014379957092826245 0.02205468320715731 0.028256643375959456 0.03452358641388287 0.04120893327227293 0.05558877143127816 0.09498334680731091 0.13481190268491616 0.17137614280174063 0.20367051507962763 0.21506553166543085 0.030885716796397844 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 10 1.1922032148466322 1.1873905909756637 1.1825913433484878 1.177805689147096 1.1730338428048093 1.1682760161594636 1.1635324183379439 1.1588032558368617 1.154088732444734 1.1493890493794368 1.1447044050091861 1.0987268189722137 1.0544512961396677 1.0120315579003112 0.971594514711736 0.933241069677976 0.8970473521447708 0.8630663063656314 0.8018494276405512 0.6876509992737461 0.624272136539588 0.6030019641881808 0.6143520789992039 0.6493892531712717 0.7002091702894901 0.0044985225826970066 0.004260374581980031 0.004049735580030855 0.00386619474837957 0.0037093692741247963 0.0035789013543663373 0.0034744589389266167 0.003395733494265585 0.003342439185571422 0.0033143121504330963 0.0033111088472086436 0.004609157881098724 0.008249802330466238 0.014197528386295843 0.021664179463639854 0.027364905466683354 0.03350547009639371 0.0399909664317164 0.05369692200944698 0.09011786882846451 0.1276610822699702 0.16513586418856896 0.20104658455177926 0.22693115026723554 0.03067241743518956 1.3217112325626026 1.3200068439579198 1.3183060243143068 1.3166087923873562 1.3149151668292163 1.3132251661116747 1.3115388085812647 1.309856112537311 1.308177096028512 1.3065017770372478 1.3048301734094068 1.2883223114149267 1.272204622852609 1.2564927584683794 1.2412010482184073 1.226342513938068 1.2119288892008555 1.1979706462571862 1.171456093523016 1.113646193265275 1.068264188071094 1.0352887888578906 1.0143395501502113 1.0047741098488636 1.0057028967327604 0.015821251108805612 0.015578403682132702 0.015349072858775514 0.01513324787549486 0.014930920100594491 0.014742083078351342 0.014566732514349923 0.014404866127120997 0.014256483585869617 0.014121586620602145 0.014000178921065753 0.013530091290114399 0.014425336528390176 0.016713489065491416 0.020430352328384416 0.02561545908702101 0.032308248967783726 0.04054490302719849 0.061763262645106565 0.1427536939599534 0.2595075403056022 0.3879733095978395 0.47872134146488676 0.527719631649104 0.5613664761898463
 11 1.1831882191991667 1.1783518778571676 1.1735293763833354 1.1687209313915616 1.1639267567583786 1.1591470636728118 1.1543820605455295 1.149631953134623 1.1448969443878596 1.1401772345470391 1.1354730210918902 1.0893246568083228 1.0449226017469968 1.0024186647208637 0.9619373847891808 0.9235769258796793 0.8874104014265995 0.8534875509236173 0.7924667974452078 0.6790736330191791 0.6166827739520109 0.5963698811018112 0.6085571223417574 0.6442953050598668 0.6956985925485419 0.004101918818330219 0.00388275795564752 0.003690235486162763 0.0035239796601107543 0.0033836455295972456 0.003268914113792931 0.0031794908979723147 0.003115104696002291 0.003075507043448056 0.0030604704532386506 0.003069787936560431 0.004469425722978926 0.00819136061682002 0.014226586608161895 0.020851566854549475 0.026443935700109833 0.03248721708346203 0.03889692962183666 0.05254228183679288 0.08913608135859974 0.12594445550391242 0.1609567668791314 0.1938004365784014 0.2245568093175283 0.030905334665627393 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN


==> data/gap_vs_nqb_metropolis.dat <==
 n_qb Delta_beta1_U0_spinless Delta_beta1_U0.5_spinless Delta_beta1_U1_spinless Delta_beta1_U1.5_spinless Delta_beta1_U2_spinless Delta_beta3_U0_spinless Delta_beta3_U0.5_spinless Delta_beta3_U1_spinless Delta_beta3_U1.5_spinless Delta_beta3_U2_spinless Delta_beta1_U0_spinful Delta_beta1_U0.5_spinful Delta_beta1_U1_spinful Delta_beta1_U1.5_spinful Delta_beta1_U2_spinful Delta_beta3_U0_spinful Delta_beta3_U0.5_spinful Delta_beta3_U1_spinful Delta_beta3_U1.5_spinful Delta_beta3_U2_spinful
 2 0.7423863398182466 0.7193223154274442 0.7202663922844001 0.7370015332439932 0.7643892927909666 0.6462351174272036 0.6557012882608086 0.6660500813538093 0.6708595486447138 0.6738116968762022 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 3 0.7050686067728984 0.6811942081467728 0.6918008659864152 0.7243891085054872 0.7633884443500398 0.6363382218866636 0.6521275436126261 0.684761364817466 0.6723378505407913 0.6474057779793143 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 4 0.6894237373513414 0.6674087615026938 0.6803046192168916 0.7155098192731524 0.7589491520815352 0.6351111542007821 0.6499848987210584 0.6730096699108312 0.6927729963260445 0.707151355281467 0.7423863398182418 0.7267552206624597 0.7275937576045717 0.7414118055149057 0.7666189858989849 0.6462351174271994 0.657126199629058 0.7185540925812068 0.774406003032456 0.8341139662689399
 5 0.68151034464349 0.6612355304386517 0.6763904696049581 0.7130911002402476 0.7593923292463813 0.6347502399176799 0.6491874338450447 0.6744797387860588 0.6725336989975217 0.6804697010639504 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 6 0.6769471910351061 0.6576240266871523 0.6736196650511559 0.7110434845417428 0.7584134712625419 0.6345742747476741 0.6484691053627563 0.6703481236244251 0.6835303961303012 0.693647511765394 0.7050686067805039 0.6924120068865296 0.6947792349112127 0.7092979781014757 0.7325395915058497 0.6363382218867315 0.6495638070779188 0.6794393003813886 0.7207207259083415 0.7674324554180725
 7 0.6740699536187691 0.6554207055926433 0.6720257497095581 0.7097730535825342 0.7565651416391379 0.6344656256670316 0.6491412905820457 0.6697943520624889 0.6775268054475436 0.6858862272551018 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 8 0.6721356402857115 0.6539643991989426 0.6709212145940242 0.7089412440553353 0.7570292135861703 0.6343909005312014 0.6480191471865524 0.6678163135280979 0.6868921225290752 0.6864457716939878 0.6894237373516727 0.6788187808809205 0.6821197332018922 0.6969066098227064 0.7200678423183859 0.6351111542001853 0.6469331303531067 0.6715990160161436 0.7017907650306086 0.733047219099868
 9 0.6707710782023746 0.6529518531154483 0.6701703372495569 0.708330923358286 0.7566770748014946 0.6343364908939577 0.6483724418377275 0.669727528364989 0.6777623952291361 0.6882953298144692 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 10 0.6697716367141844 0.6522148157133465 0.66963859686979 0.707937866175218 0.7559933384987225 0.6342954207019105 0.6477393693359037 0.6669674832747159 0.6814769308131847 0.6797155008921294 0.681510344663744 0.6719648793462927 0.6759090171134794 0.6909064585066265 0.7140580209721357 0.6347502399296836 0.6451997439825998 0.6681610264918376 0.6967984049563256 0.7271859633588278
 11 0.669017255791168 0.6516637553236375 0.669238682357129 0.7076425654355791 0.7563626047175234 0.6342636017062517 0.6479116827144757 0.6663491373338779 0.6795060539075326 0.6897549814750068 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN


==> data/gap_vs_nqb_paulis_metropolis.dat <==
 n_qb Delta_beta1_U0_spinless Delta_beta1_U0.5_spinless Delta_beta1_U1_spinless Delta_beta1_U1.5_spinless Delta_beta1_U2_spinless Delta_beta3_U0_spinless Delta_beta3_U0.5_spinless Delta_beta3_U1_spinless Delta_beta3_U1.5_spinless Delta_beta3_U2_spinless Delta_beta1_U0_spinful Delta_beta1_U0.5_spinful Delta_beta1_U1_spinful Delta_beta1_U1.5_spinful Delta_beta1_U2_spinful Delta_beta3_U0_spinful Delta_beta3_U0.5_spinful Delta_beta3_U1_spinful Delta_beta3_U1.5_spinful Delta_beta3_U2_spinful
 2 0.9691960984620023 1.0193832972871406 1.0850163389035137 1.1447091664216638 1.1927001505897632 0.8409571738346604 0.9487527151734434 1.0466142579549627 1.0711796471073982 1.0787485051177992 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 3 0.8810566298544513 0.9591991926023438 1.0356771173444912 1.1016371479488303 1.1588442450258833 1.0693199366215724 1.1532266519661034 1.168734612344208 1.1928281813960142 1.2214241303507398 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 4 0.7800484637274172 0.8526618797536969 0.9339342732735458 1.0115108944459301 1.0809256999410133 0.6823609691391246 0.839374572317678 1.0097622638769828 1.107456453222591 1.1620349382362756 0.9859477215170047 0.9401818458654203 0.8999861040386481 0.8535964848246858 0.8070312618472872 0.6600669958023317 0.6495500385558532 0.6392558657102967 0.6025881261899162 0.5634688227703073
 5 0.7401533624846213 0.816996430349894 0.8982782785815502 0.9740040322676782 1.0428436992468288 0.7921424659303522 0.8682738104173815 0.9080766057056664 0.9727378929756023 1.0297896960083142 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 6 0.7071553791548073 0.7825242584357746 0.8656151097483669 0.944120481456979 1.0145456337895595 0.6037068210145655 0.7905168434608765 0.9518229525722219 1.0089227611821698 1.0176050241472616 1.0082098580042853 0.956227244802605 0.8997718406655704 0.8486769520049009 0.8043366622377413 0.8689496838232174 0.7797408402153767 0.717391582907462 0.671504691981788 0.6344804684943774
 7 0.6869628999997293 0.7622148328794562 0.8447692575588501 0.9239738370951525 0.9965884504565388 0.6443667697820512 0.728391650815075 0.8238866993504441 0.9389066232196814 1.0184598654255748 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 8 0.671359798752464 0.7460425940649316 0.828751607256093 0.9075937439076274 0.979367687479078 0.5465002476708793 0.7256490850872126 0.825150800085888 0.8606323433580609 0.9004203065139222 0.9791938954176285 0.9364593142908682 0.8859438987092805 0.8371252072542195 0.7943983081476667 0.6338544682074918 0.6794094873965477 0.6657721998693571 0.622523870452536 0.5747984928150451
 9 0.6601888622787371 0.73449995014699 0.8172021549380162 0.8969389590290717 0.9699178674633373 0.5564289926884065 0.6570761748577993 0.7943663556990526 0.9083382063850234 0.9580326049035257 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
 10 0.6514394039317892 0.7253595061293687 0.8078374537267088 0.8872443031129897 0.9601294109008371 0.5028507270355753 0.658658895243402 0.7373498789450501 0.8113626533050926 0.8899485567941561 0.9759584261472902 0.9336391028715418 0.8817627508111663 0.8326435697080647 0.7901890053849243 0.7760180694199903 0.7062893426304164 0.6582234706327057 0.6282355596622473 0.599399046261972
 11 0.6446923559034232 0.7183290965789908 0.8008240451659603 0.8805308354229382 0.9536219353851791 0.5006935452183434 0.6162149001723485 0.7558780625435233 0.8293912423937648 0.8610903668941674 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN


==> data/usweep.dat <==
 U Delta_nqb5_beta1 Delta_nqb6_beta1 Delta_nqb7_beta1 Delta_nqb8_beta1 Delta_nqb5_beta5 Delta_nqb6_beta5 Delta_nqb7_beta5 Delta_nqb8_beta5 Delta_nqb5_beta25 Delta_nqb6_beta25 Delta_nqb7_beta25 Delta_nqb8_beta25
 -10.01000000000004 3.318101349236713e-10 3.2960123519387707e-10 3.8970071614130575e-10 3.653024549521433e-10 3.963496197911809e-10 3.963034345133565e-10 7.547740210611664e-10 4.1252334881392017e-10 4.064650838131456e-10 3.885149979510061e-10 4.411138121440672e-10 5.862670349188193e-10
 -9.980000000000041 1.0563300989474556e-07 1.0475275402654916e-07 1.0469339528640376e-07 1.0468391664630872e-07 1.0784270099151172e-07 1.0690324980799915e-07 1.0787315218863114e-07 1.0692407137469218e-07 1.0856268328751639e-07 1.073375415217015e-07 1.0729927524266714e-07 1.0751126922059484e-07
 -9.950000000000042 2.995200858890712e-06 2.985164337943047e-06 2.985152613987907e-06 2.984768695313278e-06 3.057753781732231e-06 3.046659590388856e-06 3.0465252454092706e-06 3.046656189553687e-06 3.075525427220782e-06 3.0591117408107493e-06 3.058939043398823e-06 3.0592251540895177e-06
 -9.92000000000004 2.7723763780684862e-05 2.7678524245899894e-05 2.7676601305870463e-05 2.767528740221792e-05 2.8301857644130735e-05 2.8250674884766624e-05 2.825131324257768e-05 2.8250156645981406e-05 2.845232947734644e-05 2.8366413816982572e-05 2.8365536106633726e-05 2.8365685748710234e-05
 -9.89000000000004 0.00013553381601116854 0.00013541261533234206 0.00013540327645245043 0.00013539524754158094 0.0001383622017456787 0.00013822191398471517 0.00013822135165497684 0.00013822045484523926 0.0001390564013323825 0.00013878923065746562 0.0001387864469535316 0.00013878659515675906
 -9.86000000000004 0.0004449332764293601 0.00044468581660694895 0.00044465223174583457 0.00044461721856414727 0.0004542378250462775 0.0004539546089237234 0.00045395282956484095 0.000453951703574873 0.0004564298418383572 0.0004558223067316902 0.0004558160298930858 0.00045581616749856835
 -9.830000000000041 0.0011204919156941884 0.0011200336585321935 0.0011198992576648692 0.001119714533714955 0.0011440079462703423 0.0011435376915898132 0.0011435340254752902 0.001143532848434603 0.0011493820167647328 0.0011482554941446566 0.0011482439026355706 0.0011482440406709316
 -9.80000000000004 0.0023442608484671723 0.002343100474967663 0.0023419694556778836 0.0023368936929628603 0.0023937994190355028 0.0023931136800356967 0.00239310637815926 0.0023931065468367763 0.002404831983822575 0.002403015135551634 0.0024029967346503867 0.002402996312470762
 -9.770000000000039 0.0042850422238212005 0.0039755852406493375 0.003350292259884924 0.0027487335714493355 0.004377925711382957 0.00437701140290514 0.004377002230754101 0.003273583663808921 0.004397828123313019 0.0043951747638475425 0.004395176982569637 0.0031373701840085033
 -9.74000000000004 0.005911560923562931 0.004266281167888408 0.0035711970447138697 0.0029319714927442675 0.007238134248689576 0.007236988364534902 0.004806279711470296 0.0033525353637671174 0.007270714189615113 0.007267117887244545 0.0047993233252991985 0.0032078658591920828
 -9.71000000000004 0.006408879653603705 0.0046631841288045095 0.0038811966782290597 0.0031910490800619584 0.01107385481616685 0.007534026310210606 0.004923050618153013 0.003431779583879191 0.011123345210598323 0.0075994553001743625 0.004911211753586997 0.0032784482983281293
 -9.680000000000039 0.007104513940637602 0.0052156572388124545 0.0043136837424526675 0.003551856585659152 0.011884742045907615 0.007727712976541845 0.005040401491919866 0.003511390277928683 0.01197827988071154 0.007791080464300215 0.0050232351259875685 0.0033491254418578364
 -9.650000000000038 0.008045610206766085 0.005956331999234621 0.004893883213267003 0.004033858407444413 0.012253212165044047 0.007922682525989266 0.005158426904102953 0.0035914291538468035 0.012340339517463939 0.007982919908516628 0.005135405612268329 0.0034199061896575955
 -9.620000000000038 0.009263499185146351 0.0069064613094198535 0.005637235974818466 0.0046479196593463 0.01262563727470134 0.008119060908741815 0.005277193046056894 0.003671939186485673 0.012702821763435956 0.008174989685629797 0.005247736931005775 0.003490799173437864
 -9.590000000000039 0.010774676313210385 0.008074967157639001 0.006548532628697146 0.005395597025440679 0.013002196017427359 0.008316913055272046 0.0053967332440159055 0.003752943386016838 0.013065724014491131 0.008367306848923839 0.005360241933146881 0.003561814064473978
 -9.560000000000038 0.012581773513288041 0.009459130601221943 0.007622561157447194 0.0062698438939214896 0.013382862099714288 0.008516245202635275 0.005517050661978828 0.0038344443501561187 0.013429049750208755 0.008559891675779419 0.00547293477969113 0.0036329606124532177
 -9.530000000000037 0.014675578357577379 0.011046387997993179 0.008845764977962745 0.0072566500715485205 0.013767441536390201 0.008717014513186072 0.005638122905647691 0.0039164295675622185 0.01379280966689933 0.008752764710830974 0.005585830407127901 0.003704248235807839
 -9.500000000000037 0.0170375128356266 0.012816649026488491 0.010198407187180791 0.008337137211118062 0.01415561704366386 0.008919141161037203 0.005759908862268404 0.003998873511552148 0.014157017747861822 0.008945947481962868 0.005698943340535223 0.0037756873959633452
 -9.470000000000038 0.019642173114956307 0.014744719699656628 0.011656847505516765 0.009489722756562458 0.014546990744105592 0.009122520987619787 0.005882354945834223 0.004081744565384682 0.014521694139014052 0.009139463467323417 0.005812290992265545 0.0038472893676502196
 -9.440000000000037 0.02245969374814827 0.016802543207521836 0.013195661605079678 0.010692068420656398 0.0149411259670309 0.009327037063578736 0.0060054028610920795 0.004165004938952777 0.014886862978243265 0.009333337250398976 0.00592588772995839 0.003919063556057978
 -9.410000000000036 0.025457806798982574 0.018961119290145767 0.014789423128183543 0.011922660294782617 0.015337579630013032 0.009532569303813077 0.006128991898725289 0.0042486182448726595 0.01525255268940473 0.009527593858116745 0.006039750854187176 0.003991021026521935
 -9.380000000000036 0.028603535745257425 0.021192021224497815 0.016414085235467724 0.01316194803829518 0.015735928166849433 0.009739002029832022 0.006253065194776752 0.004332548443997553 0.015618794805203784 0.009722259759294083 0.0061538968176009234 0.004063173316579238
 -9.350000000000037 0.031864521185527295 0.02346852608361427 0.018047936491363714 0.01439304883427539 0.016135784657846486 0.009946228780334465 0.006377571170459007 0.004416763476919883 0.015985624491850814 0.009917361780384937 0.0062683437138488785 0.004135531515863988
 -9.320000000000036 0.03520999756341414 0.025766373588457903 0.01967217338573235 0.015602073062895627 0.01653680941814173 0.010154156118225899 0.006502465727653117 0.004501235174462437 0.016353079691691974 0.01011292793620111 0.006383107936850152 0.004208106762840558
 -9.290000000000035 0.03861146616086142 0.028064213700209173 0.0212711505125327 0.016778104013328132 0.016938715096996404 0.01036270417576457 0.0066277125412792515 0.0045859403758559125 0.016721201115251993 0.010308986969857159 0.00649820855326233 0.004280910522400205
 -9.260000000000035 0.042043115248380225 0.030343800580386215 0.022832375646745007 0.01791273519596892 0.01734126604104791 0.010571809237468699 0.006753283727904957 0.004670861978270935 0.017090031864634092 0.01050556769776545 0.006613662280608779 0.004353954584395581
 -9.230000000000036 0.045482034496813206 0.03258999038281818 0.024346325622554232 0.018999533897448018 0.017744278983408357 0.010781421569697969 0.006879158481565284 0.004755984437904814 0.017459617264231397 0.010702700065595927 0.006729488471599154 0.004427250471470856
 -9.200000000000035 0.04890827276349263 0.034790599415364554 0.025806149708307302 0.020033964148408856 0.018147616852428605 0.010991505505575816 0.007005324663419188 0.004841299547200251 0.01783000503368637 0.010900414410544457 0.006845705003964753 0.0045008102919652515
 -9.170000000000034 0.052304778405404484 0.03693616729986271 0.027207311763529418 0.021013430684945433 0.01855118274986811 0.011202038119279223 0.007131775480269553 0.00492680379135102 0.018201244314318465 0.011098741528362766 0.006962331043048664 0.004574646027016627
 -9.140000000000034 0.05565725774589669 0.03901966694972803 0.02854721587513609 0.021937114005785574 0.018954919225063094 0.011413007786372553 0.007258511053244376 0.005012495288399421 0.018573385552098642 0.011297712754540612 0.007079385716034281 0.0046487695783046235
 -9.110000000000035 0.05895397828998217 0.04103616271702748 0.029824841212247932 0.022805638994746857 0.0193587976987164 0.011624412852234478 0.007385535560208822 0.005098375968126234 0.018946481845719454 0.011497359875054514 0.007196887865147161 0.004723194098405159
 -9.080000000000034 0.062185540082048796 0.042982110435549004 0.031040404578734027 0.023620693497658607 0.019762817264983745 0.01183626009538763 0.007512858620790652 0.005184451786092836 0.019320586738929002 0.011697715144650012 0.0073148571235677196 0.004797930384471627
 -9.050000000000033 0.06534463171231764 0.044854273204337325 0.032195065368062714 0.02438467910883979 0.02016699890843565 0.012048562789777506 0.007640492631651341 0.005270730780406296 0.01969575655191136 0.011898811227959882 0.007433313056168345 0.004872992345120508
 -9.020000000000033 0.06842578366357177 0.046649662591588203 0.033290673011851624 0.025100427322193752 0.020571380705241893 0.012261341063815934 0.007768453548667509 0.005357223026111413 0.02007204691307951 0.012100681092849008 0.0075522755593429025 0.004948392077714914
 -8.990000000000034 0.07142512837212411 0.04836634014337626 0.03432955879283206 0.025770990867437504 0.020976016175959344 0.012474618462163356 0.00789675948475832 0.005443940204479247 0.020449515474803448 0.012303358168005651 0.007671764547373172 0.005024142063215109
 -8.960000000000033 0.07434017336950749 0.050003908133867014 0.03531436841620916 0.026399482881585 0.021380970165068014 0.012688424190054448 0.008025431096383429 0.005530895465266639 0.020828221470699404 0.012506876244784415 0.00779180022040471 0.005100255220318317
 -8.930000000000032 0.07716959106307453 0.05156346423111735 0.03624793422245354 0.026988980511045924 0.021786316643078507 0.012902791288032844 0.008154490170063866 0.005618103196534108 0.02120822449671511 0.01271126940214895 0.00791240282396899 0.005176744618914597
 -8.900000000000032 0.07991302779338749 0.05304728211005294 0.03713316985320425 0.02754245211325923 0.022192136840184062 0.013117755882775306 0.008283960287894132 0.005705578722677629 0.021589585221506447 0.012916572229759282 0.008033593119586513 0.005253623177747357
 -8.870000000000033 0.08257093305221996 0.054458446784924064 0.03797299804509713 0.028062716899212248 0.02259851735475138 0.013333356297653864 0.008413865852922697 0.005793337885075189 0.021972365329900434 0.013122819456129697 0.008155391713678739 0.005330904452639729
 -8.840000000000032 0.08514440880672591 0.05580053343177216 0.03877029031362511 0.02855241923009899 0.023005548968441758 0.013549633355668611 0.008544232173216315 0.005881397486206197 0.02235662723935583 0.01333004630322776 0.008277819523927477 0.005408600632859972
 -8.81000000000003 0.08763507639342194 0.05707735772756273 0.03952782754111617 0.029014020757314185 0.02341332543304997 0.01376662937653439 0.008675085340652089 0.0059697744434785704 0.022742434195038186 0.013538288276883748 0.008400897747806724 0.0054867263664437615
 -8.780000000000031 0.09004496445171384 0.05829280304345552 0.04024827255286745 0.029449798414001194 0.02382194260295556 0.013984387980213953 0.008806451731215859 0.006058486345466463 0.02312985053962624 0.013747581252869345 0.008524647649753803 0.005565294685668576
 -8.750000000000032 0.09237641063923174 0.059450704553804634 0.040934142416928054 0.029861848037525007 0.024231497763461896 0.014202953582161726 0.008938358328391516 0.00614755068214734 0.02351894077288552 0.013957961140746988 0.008649090737351983 0.005644318658848846
 -8.72000000000003 0.09463197924504829 0.060554777755242206 0.04158754878920412 0.030252092318511004 0.024642089225218378 0.014422372284009555 0.009070832355018155 0.006236985462869882 0.023909770621843407 0.014169465252290792 0.008774248811574736 0.005723812914267157
 -8.69000000000003 0.0968143910964816 0.06160857563937938 0.04220961657071243 0.03062229151796103 0.02505381551860353 0.014642689461584979 0.009203900676165944 0.006326809015922308 0.02430240626818314 0.014382129733200522 0.008900143762106794 0.00580379074666304
 -8.66000000000003 0.0989264677344206 0.06261546500600446 0.042800671803115975 0.03097405249277152 0.025466775622165372 0.014863951722587032 0.009337590504227222 0.006417039511596556 0.02469691487503578 0.014595992077325093 0.009026797704017042 0.005884266809506045
 -8.630000000000031 0.10097108220017414 0.06357861703431134 0.04336109664864196 0.03130884413013568 0.025881068163096543 0.015086206318833284 0.009471929405155066 0.006507695202373043 0.0250933639351274 0.014811089891860085 0.009154232778920246 0.005965254789872532
 -8.60000000000003 0.102951126992199 0.06450100456577346 0.043891830486645134 0.03162800642543928 0.02629679170440813 0.015309499905394652 0.009606944739330103 0.006598794601872626 0.02549182195709765 0.015027461148292787 0.009282471867575026 0.006046768879752307
 -8.570000000000029 0.10486947893264631 0.06538540576309426 0.0443943877630133 0.031932763029484335 0.026714044632059064 0.015533879527942496 0.009742664248067356 0.006690356125632846 0.025892358056295528 0.015245144206876837 0.00941153772644654 0.006128824258786025
 -8.54000000000003 0.10672897977115792 0.06623441084586013 0.044870664172218966 0.03222423173853173 0.027132924186120455 0.01575939424535111 0.00987911626002358 0.006782398611894891 0.026295041949334852 0.015464177797329448 0.0095414531578637 0.00621143469377472
 -8.51000000000003 0.10853242049421574 0.0670504291091083 0.045322724025316674 0.03250342134800377 0.027553528102742142 0.01598609028978437 0.010016328880034564 0.006874940293924325 0.02669994415425947 0.015684601286408473 0.009672241735151133 0.006294614763350026
 -8.480000000000029 0.110282524933635 0.06783569851243243 0.0457526401503241 0.03277109312713655 0.027975953036733614 0.016214015379843794 0.010154330030538006 0.006968000156360787 0.02710713580430646 0.015906453531624898 0.009803926891500225 0.00637838079890507
 -8.450000000000028 0.11198193602344464 0.06859229717300863 0.046162394934160744 0.03302753586506313 0.028400295244749962 0.016443218251810165 0.01029314872789655 0.00706159674882656 0.027516688870009354 0.0161297751813958 0.009936532315855118 0.006462746947921261
 -8.420000000000028 0.11363320407823618 0.06932215551386811 0.04655382870550007 0.03327274938709657 0.028826650743695836 0.016673746307268367 0.010432812998157459 0.007155749094616581 0.027928675980525952 0.01635460638946995 0.010070082367318989 0.006547728616656201
 -8.390000000000029 0.11523879286366512 0.07002706696406413 0.046928620888545325 0.033506828808056 0.029255114998274934 0.016905647810686375 0.01057335174495222 0.0072504756534463866 0.028343170456946787 0.016580988001869912 0.010204601070910257 0.006633340850781266
 -8.360000000000028 0.11680107108467297 0.07070869742430919 0.04728828394371476 0.03373013544763914 0.029685783162255674 0.017138971043141105 0.01071479333351455 0.00734579566440452 0.02876024641933128 0.016808961031058445 0.010340113286336106 0.006719600318454866
 -8.330000000000027 0.1183222502953134 0.07136859451797406 0.04763417480313947 0.03394327500507721 0.03011875010587861 0.01737376455931372 0.010857166657736173 0.007441727982367752 0.029179978751078472 0.0170385681207863 0.010476643904738125 0.006806522083843802
 -8.300000000000027 0.1198034692613259 0.07200819614076348 0.04796750505313341 0.034146999550046075 0.03055411012868703 0.017610076955307363 0.011000500771631394 0.007538291669133557 0.029602443222108477 0.01726985010411397 0.010614218092699801 0.006894122405833869
 -8.270000000000028 0.1212427277272976 0.07262883872608317 0.04828935490096775 0.03434211638294826 0.030991956412937505 0.017847955773486746 0.011144824569454315 0.007635505821792066 0.030027716235137447 0.017502851499320293 0.01075286148483734 0.006982417568600852
 -8.240000000000027 0.12263558469425195 0.07323176465707792 0.04860068941989759 0.03452942345032106 0.0314323812865851 0.018087451853986636 0.011290167068734647 0.007733389718959316 0.03045587514650805 0.017737614251823963 0.010892599952155635 0.007071423997293991
 -8.210000000000026 0.12397815857779637 0.0738181296305962 0.04890237277383491 0.03470967306247452 0.031875477247563566 0.018328613388877812 0.011436557914530354 0.007831962737840925 0.030886998222740658 0.017974182703288655 0.01103345970035896 0.007161158175296833
 -8.180000000000026 0.12526886233973755 0.07438900910268575 0.049195180519904014 0.034883554083465995 0.03232133749072208 0.01857149042849393 0.011584026429487082 0.00793124435865522 0.03132116435462873 0.018212600573662918 0.011175467355897695 0.007251637840331782
 -8.150000000000027 0.1265084572090185 0.07494539652599563 0.0494798130498495 0.0350516859054153 0.03277005601697347 0.018816132655095963 0.011732602343130338 0.008031254216925632 0.031758453654095575 0.018452913880993016 0.011318649727604324 0.007342879622658671
 -8.120000000000026 0.12769938060663222 0.07548801011806372 0.049756902171097295 0.03521462070614767 0.033221727474956886 0.019062589695814758 0.011882315846936109 0.00813201195227009 0.032198946957756824 0.01869516693181872 0.011463034465140964 0.007434900456113169
 -8.090000000000025 0.12884501295097195 0.07601672764366985 0.05002701976727231 0.03537284727723744 0.03367644707076778 0.019310912411064862 0.012033196996718232 0.008233537688383308 0.03264272610244934 0.018939407282220877 0.011608649368216817 0.007527718630084834
 -8.060000000000025 0.12994911861913128 0.07653068012746367 0.05029068442594564 0.03552679804293568 0.0341343104989793 0.019561151413082456 0.012185276226800212 0.008335851371365166 0.03308987398018015 0.019185680564637764 0.01175552127469004 0.007621351843013713
 -8.030000000000026 0.13101548754927084 0.07702908655787866 0.05054834931592467 0.035676855612033265 0.034595413856652435 0.019813358094011413 0.012338584404883335 0.008438973450203946 0.0335404744101222 0.01943403451961956 0.011903680256912352 0.007715818558036602
 -8.000000000000025 0.13204772818416366 0.0775117856541554 0.050800273290301234 0.0358233591438335 0.03505985373929388 0.02006758358272087 0.012493152642916172 0.008542924298243548 0.0339946124074304 0.01968451753515943 0.012053154597042592 0.007811136483521608
 -7.970000000000025 0.13304916885519358 0.07797926680724032 0.05104640685016726 0.03596660557146869 0.035527727251539076 0.020323880670665595 0.012649012165711682 0.008647724725504347 0.03445237386467248 0.01993717817863505 0.012203973752635378 0.007907325682657174
 -7.940000000000024 0.1340228197408413 0.07843247505558715 0.05128658239841677 0.03610681342045119 0.035999132054090666 0.020582302550191223 0.012806194767648549 0.008753395383553908 0.034913846026033646 0.0201920658386765 0.01235616761571734 0.008004404120043773
 -7.910000000000024 0.13497137436266993 0.07887259428379512 0.05152075658591038 0.03624406963409221 0.03647416643366164 0.02084290110906295 0.012964732716778116 0.008859957735287693 0.03537911710502417 0.020449231294605852 0.012509765972275488 0.00810239127072343
 -7.880000000000024 0.13589722793959602 0.0793008833718325 0.051749089595947595 0.036378387242082866 0.0369529293649018 0.02110573117869219 0.013124658435730296 0.008967432952056598 0.035848276585228156 0.020708724199367978 0.012664800340262516 0.008201307136292968
 -7.850000000000024 0.13680250577645037 0.07971857257223647 0.051971909733643074 0.0365098042650267 0.03743552058298416 0.021370848258382757 0.013286004821299713 0.009075842853940586 0.0363214151688771 0.020970597700519455 0.012821301527145224 0.008301171561036824
 -7.820000000000023 0.1376890930386354 0.08012680478767731 0.052189644556303705 0.0366384262417192 0.03792204061699689 0.021638306268592977 0.013448805076130554 0.009185209121703508 0.03679862486012553 0.02123490390574556 0.0129793015446662 0.008402004993730117
 -7.790000000000023 0.13855866528585636 0.080526609012467 0.052402760008602556 0.03676441965912147 0.03841259092948057 0.021908161269275084 0.013613092794320991 0.009295554156693697 0.037279998908914536 0.02150169627122711 0.013138832522576749 0.008503827909105866
 -7.760000000000023 0.13941271603560423 0.08091889856881895 0.05261172017328519 0.03688798730476428 0.03890727390376725 0.0221804695868979 0.013778902483553068 0.00940690042581771 0.037765631907365815 0.021771029234210815 0.013299927734573558 0.008606661262561488
 -7.730000000000023 0.1402525804128265 0.08130448101002319 0.05281696311657491 0.03700934643940279 0.03940619294645753 0.02245528975811606 0.013946268284588115 0.009519270539239955 0.03825561992580351 0.022042957503273897 0.01346261998509135 0.008710527126810419
 -7.700000000000022 0.14107945753879925 0.08168406974635811 0.05301889026569029 0.03712871387497074 0.03990945256839673 0.02273267914155941 0.014115225862733283 0.009632687739101087 0.03875006039702189 0.022317537621262318 0.013626943779909695 0.008815445921674936
 -7.670000000000022 0.14189442863487756 0.08205828320857655 0.05321786279287011 0.03724629062140572 0.04041715843294558 0.023012695962609797 0.01428581061184353 0.009747175577798473 0.039249052222809055 0.022594827231169567 0.013792933140923225 0.008921441267560226
 -7.640000000000022 0.1426984733980987 0.08242765696775223 0.05341420260756635 0.03736226140284238 0.040929417423686054 0.023295400775285025 0.014458058520995465 0.009862757667972843 0.03975269587626418 0.022874882049710443 0.01396062419260069 0.009028534955632495
 -7.610000000000022 0.143492482900478 0.082792662141145 0.0536081946728828 0.03747679162617956 0.041446337679571954 0.02358085403133625 0.014632006793037888 0.00997945832795466 0.04026109333647021 0.02315776337021891 0.01413005181768412 0.009136749913951192
 -7.580000000000021 0.144277272272749 0.0831537217549645 0.05380009240656847 0.03759002995761662 0.04196802873883598 0.02386911718662077 0.014807692741969802 0.010097302008839293 0.04077434824674686 0.023443530457119444 0.014301253149852755 0.009246110000123764
 -7.550000000000021 0.14505358993488748 0.08351122150092749 0.053990120821380216 0.037702110541509626 0.042494601534239784 0.024160252953503658 0.01498515408493084 0.010216313650136755 0.041292565895778566 0.02373224441256916 0.014474265213884507 0.00935663860706093
 -7.520000000000021 0.1458221251715095 0.08386551468520143 0.05417848056288577 0.03781315360431137 0.043026168503625506 0.024454324178888598 0.015164429581293604 0.010336518703491393 0.04181585328849202 0.024023967438342453 0.014649125614825564 0.009468360257717023
 -7.490000000000021 0.14658351722858676 0.0842169258111074 0.0543653519487286 0.03792326381624811 0.04356284359646523 0.024751395949442312 0.015345558246927737 0.01045794258243582 0.04234431920523729 0.02431876283683998 0.014825873027112024 0.0095812995602369
 -7.46000000000002 0.14733835978183407 0.0845657533762667 0.05455089757992404 0.03803253281437158 0.0441047424139116 0.02505153373411151 0.015528580248364676 0.010580611821328745 0.04287807422504475 0.024616695098256258 0.015004546871891122 0.009695481936963901
 -7.43000000000002 0.1480872069076158 0.08491227271888313 0.05473526489415015 0.03814104327173595 0.04465198222881828 0.025354803742974497 0.015713536326231292 0.010704552870452133 0.04341723080330606 0.0249178300531554 0.01518518744218511 0.009810933242095032
 -7.40000000000002 0.14883057752166273 0.08525673857178084 0.05491858946937356 0.03824887300417146 0.045204682071978475 0.025661274213464758 0.015900467252155437 0.010829792516160452 0.04396190333150418 0.025222234098603025 0.015367834996547813 0.009927679252276889
 -7.37000000000002 0.14956895921620372 0.08559938751596885 0.05510099479952757 0.03835609573283527 0.045762962801774165 0.025971013633240503 0.01608941576970402 0.010956359457495068 0.044512208208627335 0.025529975967986118 0.015552531583171714 0.010045746960734903
 -7.340000000000019 0.15030281142025892 0.08594043992800948 0.05528259530571766 0.03846278139407033 0.046326947149174735 0.02628409244243013 0.016280424448416042 0.011084280548079306 0.04506826382267182 0.025841125230126494 0.015739319541761887 0.010165163619589634
 -7.310000000000019 0.15103255788742498 0.08628010265877517 0.05546349383776139 0.03856899649346879 0.04689675981817221 0.02660058266080867 0.016473536958679702 0.011213584981685898 0.04563019070738861 0.026155751384999704 0.01592824229987677 0.010285957381254818
 -7.280000000000019 0.15175856204396165 0.08661856946699409 0.055643783160922666 0.03867480331451034 0.047472527557188116 0.026920556390752637 0.016668797459052698 0.011344301645824117 0.04619811156074505 0.02647392882006372 0.016119343997253566 0.010408156476705344
 -7.250000000000019 0.1524811344224215 0.08695602338106312 0.05582355084920643 0.03878026091665099 0.04805437921039868 0.027244087478496937 0.0168662516358431 0.011476460296053759 0.04677215127868628 0.026795729626689635 0.01631266967559064 0.01053178954658307
 -7.220000000000018 0.15320057383584107 0.08729263882800353 0.05600287787792624 0.038885425084945524 0.04864244577222898 0.02757125156693796 0.017065945615298617 0.011610091163905878 0.04735243709176906 0.02712122932273786 0.01650826543102113 0.010656886770391338
 -7.190000000000018 0.1539171906531882 0.08762857989546546 0.05618183471726823 0.03899034842841331 0.04923686055528975 0.027902125618457063 0.017267926627386743 0.01174522505452913 0.047939098543565706 0.02745050452572073 0.016706178255091686 0.010783478205244279
 -7.160000000000018 0.1546313093373426 0.08796400482012245 0.05636048583327913 0.039095081018833966 0.0498377591420045 0.02823678782344885 0.017472242345327516 0.01188189350352964 0.048532267684059605 0.0277836334112056 0.016906456041958506 0.010911594664520408
 -7.130000000000018 0.15534326007858468 0.0882990643682211 0.05653889611569696 0.039199671168212546 0.0504452795524335 0.028575318712022124 0.017678942395072283 0.012020128381433182 0.04913207895862737 0.028120695740623702 0.01710914816532494 0.011041267851705783
 -7.100000000000017 0.15605337048344126 0.08863390300017038 0.05671713520078292 0.03930416337318121 0.05105956229076547 0.028917799049734683 0.017888075900932776 0.012159962337163321 0.04973866944661154 0.028461772984028855 0.017314303998674063 0.011172529792981223
 -7.070000000000017 0.15676194551671507 0.08896866102493117 0.056895275124443145 0.03940860250791012 0.051680750424433874 0.029264312180739438 0.018099694483820983 0.012301428984230256 0.05035217887784427 0.028806948230041485 0.017521975064139994 0.011305413685043675
 -7.040000000000017 0.157469250186681 0.08930347329724597 0.05707339001791567 0.03951303038233789 0.05230898966549091 0.029614942861572402 0.018313850022009248 0.012444562085757838 0.05097274966749765 0.029156306400187404 0.017732213816239906 0.011439953079301901
 -7.010000000000017 0.1581755286450912 0.08963847064607222 0.057251553696579194 0.03961748714694302 0.052944428480088845 0.029969777586918767 0.018530595764756796 0.01258939664074532 0.051600527069267876 0.02950993451371353 0.01794507305420545 0.011576182485043773
 -6.980000000000016 0.15888102857615305 0.08997378017948954 0.05742983904584342 0.039722010263302465 0.05358721814414036 0.030328904645772425 0.01874998601480371 0.012735967779160973 0.052235659172800375 0.029867919959457367 0.01816060778056361 0.011714136913518303
 -6.950000000000016 0.15958600982364146 0.09030952572400963 0.05760831714648518 0.03982663498507044 0.05423751283426981 0.03069241421275315 0.018972076120265413 0.012884312252802843 0.05287829708678338 0.030230354361920675 0.01837887357388901 0.011853852544025045
 -6.920000000000016 0.16029074194215998 0.09064582810838573 0.05778705685001384 0.03993139426502523 0.05489546975070603 0.031060397940601447 0.019196922804150418 0.013034466549298074 0.05352859490474504 0.03059732972789142 0.018599927508290648 0.011995366090612691
 -6.890000000000016 0.1609954980536088 0.09098280550365345 0.057966125861817375 0.04003631796716611 0.0555612491621158 0.03143295052371897 0.019424584038267412 0.013186468744709856 0.054186709917921405 0.030968940502912545 0.018823827844757446 0.012138715238330988
 -6.860000000000015 0.1617005504333493 0.09132057378844038 0.058145589624983174 0.0401414356673957 0.05623501453200497 0.031810167327408934 0.019655118726854326 0.013340357321835583 0.054852802574013815 0.03134528321172425 0.019050634186491777 0.012283938476038259
 -6.830000000000015 0.16240616732769553 0.09165924587661678 0.0583255120411863 0.04024677839959878 0.056916932620959315 0.03219214701290518 0.01988858732386234 0.013496171712713334 0.05552703670604764 0.03172645653125272 0.01928040762669525 0.012431075242671952
 -6.800000000000015 0.16311261158776524 0.09199892620716277 0.05850595556893978 0.04035237984369289 0.05760717357432732 0.03257898819137317 0.02012505205005688 0.013653952577032058 0.05620957953504124 0.03211256133739049 0.019513210753412835 0.01258016575400056
 -6.770000000000015 0.16382013941970364 0.09233970430012484 0.05868698119052951 0.04045827551855652 0.05830591100728544 0.032970795535716135 0.020364575757488623 0.01381374083760889 0.056900601779218185 0.03250370080175813 0.019749107181823433 0.012731251559321421
 -6.740000000000014 0.16452900085588418 0.09268165773666048 0.05886864939064651 0.040564501706588985 0.05901332214825672 0.03336767228009485 0.02060722327166964 0.013975578783815834 0.05760027775514942 0.032899980445948884 0.019988162165056167 0.012884374753152628
 -6.710000000000014 0.16523944004935665 0.09302486441224112 0.059051018696417046 0.04067109521553469 0.059729587901272474 0.03376972605553341 0.020853060445610083 0.014139509575336717 0.05830878555589969 0.033301508194258034 0.02023044296880805 0.013039578750026593
 -6.680000000000014 0.16595169531833864 0.0933694125424438 0.05923414815660344 0.04077809264457066 0.0604548930148221 0.034177065493151915 0.021102155009444346 0.014305577362421218 0.05902630703416367 0.033708394469774916 0.020476017747494524 0.013196907748048048
 -6.650000000000014 0.16666600013711985 0.0937154011835073 0.05941809529758579 0.04088553036814879 0.0611894261552699 0.034589803320372425 0.02135457660740947 0.014473827281179297 0.05975302801756399 0.034120752274008126 0.020724956742343537 0.013356407134198278
 -6.620000000000013 0.16738258336966805 0.09406293900073948 0.05960291742842472 0.040993444227735765 0.061933380020402495 0.03500805377352023 0.021610395823199013 0.014644305592174334 0.06048913835614478 0.03453869723964331 0.020977332250609493 0.013518123722642272
 -6.590000000000013 0.16810166988380715 0.0944121389244934 0.059788671260040616 0.04110186979033159 0.06268695146140235 0.03543193390019539 0.021869685150344154 0.014817059592376225 0.0612348320561642 0.034962347735511656 0.02123321732042527 0.013682104798389716
 -6.560000000000013 0.16882348118945956 0.09476311613636668 0.05997541104091475 0.04121084220087923 0.06345034166535957 0.03586156379271799 0.022132518857471695 0.01499213765382379 0.06199030741638456 0.03539182492645487 0.021492687468315452 0.013848399531909195
 -6.530000000000013 0.16954823566333932 0.0951159863107165 0.06016318607601612 0.04132039638983365 0.06422375618076526 0.03629706570256275 0.022398972925065763 0.015169589448124299 0.06275576716509867 0.03582725290121935 0.021755819964985434 0.014017057717408576
 -6.500000000000012 0.17027614937173396 0.09547086460695908 0.06035204532534877 0.04143056706828041 0.06500740514566683 0.036738565899486986 0.02266912543787747 0.015349465770734483 0.06353141852216737 0.03626875868595114 0.02202269419260361 0.014188130898977747
 -6.470000000000012 0.17100743603830004 0.09582786535473709 0.06054203990545837 0.041541388791065614 0.0658015033740913 0.037186192329704326 0.022943056259205008 0.015531818478098813 0.06431747339167515 0.0367164724254323 0.022293390645900857 0.014361671612320492
 -6.440000000000012 0.1717423078855589 0.09618710198371083 0.06073322474584053 0.041652895971147075 0.06660627048279189 0.037640076772955666 0.0232208467786279 0.01571670102824818 0.0651141484792106 0.03717052743616378 0.022567993456352298 0.014537733863287272
 -6.410000000000012 0.17248097549822106 0.09654868711817421 0.060925656903080494 0.041765121833952534 0.06742193107904537 0.03810035425503422 0.023502581184821736 0.015904167998971985 0.06592166542410016 0.03763106026317509 0.022846587087288484 0.014716373044789677
 -6.380000000000011 0.17322364868308515 0.09691273280198054 0.061119395443876456 0.04187809866960457 0.0682487148488109 0.03856716267711313 0.023788344994951416 0.01609427544325115 0.06674025094572222 0.038098210859521586 0.02312925931726717 0.01489764581645403
 -6.350000000000011 0.17397053635680937 0.09727935068551119 0.0613145013606502 0.0419918597601896 0.06908685677936344 0.039040643573201805 0.024078226291758043 0.016287080307778368 0.06757013700787695 0.03857212254263942 0.023416100101814052 0.015081610630369724
 -6.320000000000011 0.17472184710273542 0.09764865229998065 0.06151103508224587 0.04210643906141165 0.06993659729305612 0.039520941905998086 0.024372315405766898 0.016482642172551465 0.06841156095782175 0.0390529426229449 0.023707200994905975 0.01526832725362759
 -6.290000000000011 0.17547778927098534 0.09802074923792148 0.061709058270094985 0.042221872103237246 0.07079818233768975 0.04000820635740965 0.024670705005116034 0.016681020627096643 0.06926476566410944 0.03954082151375182 0.024002656747448725 0.015457857005630515
 -6.2600000000000104 0.17623857123883013 0.09839575347998597 0.06190863330949803 0.04233819510261583 0.07167186368115797 0.0405025887989936 0.024973489673051574 0.01688227794958408 0.07012999970212075 0.0400359138058608 0.024302563906744012 0.015650262755963595
 -6.23000000000001 0.17700440189835387 0.0987737774326618 0.06210982254087405 0.04245544505384302 0.07255789897151299 0.04100424570909311 0.025280766783513542 0.017086477319812943 0.0710075175549898 0.04053837797534143 0.024607022240139997 0.01584560941983959
 -6.20000000000001 0.17777549055979858 0.09915493425375743 0.06231268872132745 0.042573659723752044 0.0734565519508692 0.041513336966346515 0.025592636481230002 0.01729368392802577 0.0718975796989394 0.04104837650699267 0.024916133837889376 0.016043963270719885
 -6.17000000000001 0.17855204743077557 0.09953933775959456 0.06251729581013876 0.04269287748713424 0.074368092684586 0.04203002657149746 0.02590920079606107 0.017503964515276138 0.07280045284694925 0.04156607614722496 0.025230002961608378 0.016245392587491025
 -6.1400000000000095 0.17933428362892911 0.09992710280554462 0.06272370754735412 0.042813136830549325 0.07529279769546893 0.04255448314511412 0.026230565241002424 0.017717387672025353 0.07371641015857211 0.04209164788355757 0.025548737966616386 0.016449967441221958
 -6.110000000000009 0.18012241152237785 0.10031834588780342 0.06293198909200193 0.042934477255645476 0.07623095014554693 0.04308687903642827 0.026556837681006584 0.017934023709727853 0.07464573133749663 0.04262526724007998 0.025872448435688256 0.01665775970376515
 -6.080000000000009 0.1809166448189572 0.10071318506212812 0.06314220575962182 0.04305693847715375 0.07718284010006471 0.043627390897452045 0.026888128687756918 0.018153944745312955 0.0755887029120359 0.04316711430000453 0.026201248872936844 0.016868843644214593
 -6.050000000000009 0.18171719903040717 0.10111173996752498 0.06335442482840214 0.04318056096127165 0.07814876468278165 0.044176201730154574 0.027224552198584107 0.018377225082108595 0.0765456183979989 0.043717373915402646 0.02653525501995624 0.017083295183493163
 -6.0200000000000085 0.18252429111895374 0.10151413184095226 0.06356871388564045 0.043305385742812064 0.07912902828399648 0.04473349705584795 0.027566224984774124 0.018603940848747058 0.07751677846791516 0.044276235870215785 0.026874587292239127 0.017301192388773146
 -5.990000000000008 0.1833381402349925 0.10192048375718699 0.06378514252351408 0.04343145524504166 0.0801239428267202 0.045299468016985145 0.02791326727722776 0.01883417026345846 0.07850249129329878 0.04484389499480024 0.0272193683912878 0.01752261569351532
 -5.960000000000008 0.1841589674852262 0.10233092064619598 0.06400378080070368 0.0435588131950162 0.08113382801998359 0.045874311685496494 0.028265802100959192 0.01906799354727795 0.07950307263840362 0.04542055135112477 0.027569725297055925 0.017747647698403313
 -5.930000000000008 0.18498699643342142 0.1027455695525159 0.06422470083729515 0.0436875057245949 0.08215901142626869 0.046458229569239506 0.028623956200675593 0.019305493350014302 0.08051884613753124 0.04600641046322984 0.027925787635890487 0.01797637349329939
 -5.9000000000000075 0.18582245300416478 0.10316455975744354 0.06444797643253786 0.04381757934005748 0.08319982891299205 0.0470514287823498 0.02898785977806817 0.01954675469803213 0.08155014354164525 0.046601683368608704 0.02828768916815072 0.018208880444735343
 -5.870000000000007 0.18666556528647593 0.10358802283830215 0.06467368455045452 0.043949082930561545 0.08425662477241236 0.047654122050348136 0.02935764634044169 0.019791864530342096 0.08259730495230677 0.04720658694384383 0.028655567899011913 0.018445258724698377
 -5.840000000000007 0.18751655897733244 0.10401609289759861 0.0649019041454455 0.04408206747317145 0.08532975204148308 0.048266527832929285 0.029733453532774234 0.0200409152154144 0.08366067907231223 0.04782134400595517 0.029029565278721137 0.01868560333850766
 -5.810000000000007 0.18837565779711163 0.10444890622579983 0.06513271438655899 0.04422037181578631 0.08641957273784673 0.04888887059564162 0.03011542292943048 0.020299631761986348 0.08474062345233335 0.048446183536983156 0.02940982672087955 0.018935896289523413
 -5.7800000000000065 0.1892430954455433 0.10488659912784826 0.06536668143727375 0.044474048172006064 0.08752645813869009 0.049521380935612314 0.030504368878279564 0.020731575715290163 0.0858375048211153 0.04908134089682825 0.029797184166312718 0.019367054407084083
 -5.750000000000006 0.1901191174733876 0.105329309932646 0.06564750895375404 0.04536370848976645 0.08865078907717461 0.05016429581035631 0.030960664878904254 0.022110019757441535 0.08695169929310609 0.04972705804706834 0.030253157213385506 0.02078712962017981
 -5.720000000000006 0.19100397919602052 0.10577722890004182 0.06634139985444776 0.047748919112498456 0.08979295622321981 0.05081792218134318 0.03198964784457914 0.025715396726310402 0.0880835926665382 0.050383647589479 0.03129265608451881 0.024535199351140236
 -5.690000000000006 0.1918979406577579 0.10624665372701259 0.06830435304631344 0.05234936214573338 0.09095336041922941 0.05150335350538526 0.03477281101024943 0.032638802366415476 0.0892335807718645 0.051072354794341024 0.034119674681086565 0.03175743712804824
 -5.6600000000000055 0.1928012643662953 0.1069770885850243 0.072449261915704 0.059470381771893344 0.0921324129187564 0.052528722467600986 0.04057877325164583 0.043389493011757096 0.09040206972748344 0.052103483555384855 0.04002795310642249 0.043001814432452434
 -5.630000000000005 0.19371421403502165 0.10874858594713466 0.07931384381140028 0.0690224906172876 0.09333053582556872 0.054897705767098515 0.050181808232373726 0.05792466486362002 0.09158947626327141 0.05448780540553422 0.04981000917938161 0.05825171419585473
 -5.600000000000005 0.19463673670109927 0.11259203094540737 0.08897831862914352 0.08065826299798395 0.09454816852527603 0.059939675744342225 0.06375530077290747 0.07583915346818593 0.09279623427319272 0.05956423109084241 0.06364962683823094 0.07712412265177093
 -5.570000000000005 0.19557418321134623 0.1192510509292184 0.10118478415942356 0.09390763209412434 0.09579349802115011 0.068626145010521 0.0810308245277831 0.09654693453768282 0.09403056470636528 0.06831163957787112 0.08128403182990418 0.09905859580994658
 -5.5400000000000045 0.19667984870376642 0.1289819818005853 0.1154906195003722 0.10827368142862781 0.09725611377984933 0.0813207978926247 0.10149710585100813 0.11940504729319734 0.09548302489897686 0.08109727947795875 0.10220618349209154 0.12344700882632331
 -5.510000000000004 0.19861427639248763 0.14163608899035296 0.13138720196312725 0.12329007786284762 0.09975737488219139 0.09788427278659029 0.12455076762437223 0.14378315111781959 0.09797923759412619 0.09778226414310076 0.12581800109177443 0.14970797550939352
 -5.480000000000004 0.2024196890968195 0.15682148981757926 0.14837392741085687 0.13857962259861267 0.10459871687379518 0.11787518853011392 0.149588370111843 0.16910541928175604 0.10282752272618012 0.11792388426333744 0.15152418754336594 0.17732274867057463
 -5.450000000000004 0.20895973855312722 0.1740416109276559 0.16599735089874557 0.15399100144653843 0.11286940387806865 0.14071966911517464 0.17605372791759422 0.19491652004677817 0.11112313546836106 0.14094618260663871 0.1787810301761361 0.20584782987216954
 -5.4200000000000035 0.2186245532491391 0.19278616738561105 0.18386777218750971 0.16964864477835917 0.12508103527865888 0.1658215831993708 0.20345655174581445 0.22094366013425493 0.12338084850862252 0.1662508657695696 0.20711661498954292 0.2349148382857127
 -5.390000000000003 0.23136723034402173 0.21258156038480358 0.20166286391243204 0.18579493016816784 0.14120846371042006 0.19262322070631477 0.23137438949133404 0.24708680736191369 0.1395760007640039 0.19327835677032645 0.23613478455017223 0.26422421284931197
 -5.360000000000003 0.2468580088329766 0.23301382348480182 0.21912870831520515 0.20261617510427854 0.16087905519675338 0.22063294457100469 0.25944623877225403 0.2733579840617537 0.15933465842002192 0.2215356368805157 0.2655107671529304 0.2935364613993787
 -5.330000000000003 0.26463025115871375 0.25373520921678683 0.23613488986050335 0.22016537249656487 0.18355145526027528 0.24943337554996425 0.2873752537966361 0.2998066998559441 0.1821132499903868 0.25060451733016187 0.2949831526760125 0.32266299486106753
 -5.3000000000000025 0.28418183734809777 0.2744619859684789 0.25279594723457066 0.238365969007857 0.2086385035064433 0.2786791970428677 0.31496061428021704 0.32645844449857186 0.2073220860681264 0.28013948402138134 0.3243447995017412 0.35145751967876215
 -5.270000000000002 0.30503411666029834 0.2949681034663669 0.26943029550884035 0.2570522540711693 0.2355780988451821 0.3080900859996252 0.3421199552475116 0.3532834297392 0.23439658002986796 0.3098606539355586 0.35343398954353944 0.37245730549443046
 -5.240000000000002 0.32676067623699634 0.31507738293483634 0.28637333144755495 0.27601467192970475 0.2638676963343194 0.3374418810392701 0.36887343329810385 0.38019611631016303 0.26283192458313565 0.33954497299361996 0.38212643821592707 0.3864153256067606
 -5.210000000000002 0.3489974628924637 0.33465565211967885 0.3038402291701079 0.29503566037437956 0.29307666410251443 0.3665576245336979 0.3953013508343126 0.40707334937375883 0.2921955221406147 0.36901731314545216 0.4103283703228442 0.40007983262398916
 -5.1800000000000015 0.3714425701636612 0.3536035104535884 0.32188995360861483 0.3139129135595091 0.3228464548756884 0.3952992627805756 0.4214913456054745 0.42054668506080617 0.3221271675838224 0.3981422539833872 0.4318358140632128 0.4134295109070152
 -5.150000000000001 0.39385093045715625 0.3718519149061965 0.3404525107224803 0.33247193174103096 0.35288478461587847 0.4235604231065988 0.4474944293569383 0.43346899872465805 0.35233320965227577 0.4268168716766141 0.44539571351068297 0.42645027282543957
 -5.120000000000001 0.4160269430943151 0.389392373258163 0.3593766208385123 0.35057097938511284 0.3829574000156022 0.4512625973141571 0.4611511658854983 0.4460539344909087 0.38257828704488794 0.454964595164963 0.4586345802607159 0.4391337538019826
 -5.090000000000001 0.43781673154581036 0.4063599989357112 0.3784734738287927 0.3681020529539367 0.41287936906057787 0.4783578394710908 0.4739785041243998 0.45829766699369756 0.41267658304095267 0.4825300747578929 0.4715419272048891 0.45147609447194625
 -5.0600000000000005 0.4591008842010025 0.42301457688230926 0.397548229558792 0.38500901361020823 0.4425068613491119 0.504828565037732 0.4864692918324547 0.47020003737154603 0.442483572165572 0.5080185631780871 0.4841122201183534 0.4634769568867565
 -5.03 0.4797880427449517 0.4396163081467428 0.41641935785693107 0.4013607166523361 0.4717298354669115 0.5211073478634578 0.4986218995813214 0.48176439369901125 0.47188867888203223 0.5211816814791543 0.4963438102376241 0.47513873524310135
 -5.0 0.4998094376691071 0.4563359435880887 0.434928495542529 0.41736130177660513 0.5004657545793068 0.5338668002811389 0.5104377083940559 0.49299716281576167 0.5008089611384667 0.5340143428398534 0.5082380742518886 0.4864659189629652
 -4.97 0.5191143695761244 0.47323527301363555 0.4529441840971895 0.4332420512393469 0.5286543018114607 0.5462934242658211 0.5219204212341211 0.503906537488314 0.5291838078612594 0.5465136588948827 0.5197987231629408 0.4974645858289257
 -4.94 0.5376665539255763 0.49028948407208084 0.47036214956308164 0.4491657923424821 0.556253000178276 0.5583876275091502 0.5330755107126848 0.5145012029067519 0.5569705375141538 0.558680033394845 0.5310312474321766 0.5081419937474383
 -4.91 0.5554412298061777 0.5074206751607182 0.48710379252181113 0.46519865906823377 0.5832336170296841 0.5701523566760294 0.543909776964334 0.5247896514176773 0.5841407873132098 0.5705164216550411 0.541942473268028 0.5185062567188758
 -4.88 0.5724229401588117 0.5245269810314888 0.503113999105409 0.4813258911576028 0.6095792325720994 0.5815925044566654 0.5544309943265677 0.5347800265573177 0.6106775686437178 0.5820277357601835 0.5525402075276009 0.5285660856475847
 -4.85 0.5886038353222194 0.541503072390574 0.5183606996267347 0.49748161440259153 0.6253925528222979 0.5927144348650906 0.564647631429855 0.5444802580734045 0.624660664545555 0.5932203676919556 0.5628329551507765 0.5383305840928365
 -4.82 0.6039817194959411 0.5582524036150218 0.5328650124837235 0.5135764745302147 0.6378616768574563 0.603525603337582 0.5745686611321226 0.553898269191615 0.6371731927820576 0.6041018081662664 0.572829694386698 0.5478090856345652
 -4.79 0.6185767348395812 0.5746931825549684 0.5467863823770873 0.5295173130352762 0.6500098092826629 0.6140342533695939 0.5842034614450657 0.5630421278964146 0.6493634529862842 0.6146803417590974 0.5825396986671638 0.5570110265840356
 -4.76 0.6325008687189726 0.5907601980534238 0.5604144627154053 0.5452186946637436 0.6618412556221847 0.6242491748175585 0.5935616453068544 0.5719201039295605 0.6612357366225359 0.6249648045632696 0.5919723964337091 0.5659458466410108
 -4.73 0.6459705242187708 0.6064042400459648 0.5740448930525481 0.5606084356347978 0.6733619267348709 0.6341795125378393 0.6026528273152163 0.5805406462099469 0.6727959483240431 0.6349643918507368 0.6011372611448245 0.5746229109123746
 -4.7 0.6592194692188791 0.6215903192404184 0.5878768966582797 0.5756292979549826 0.6845789366440513 0.6438346146086591 0.6114864659442567 0.5889123155027836 0.6840512019202389 0.6446885059552301 0.6100437257350606 0.583051452477779
 -4.67 0.6724183260559791 0.6362954350720642 0.6019845351244069 0.5902385148474139 0.695500280853862 0.653223913401213 0.6200717985899171 0.5970437008244804 0.6950094974512773 0.6541466368078215 0.6187011167304384 0.5912405261201865
 -4.64 0.6856485361464992 0.6505063164660942 0.6163385326229687 0.6044075904123485 0.7061345796558038 0.6623568324479692 0.6284178270305318 0.604943339664759 0.7056794634275319 0.6633482686575594 0.627118604283897 0.5991989763908663
 -4.61 0.6989117784418246 0.6642173663379349 0.6308451401737081 0.6181448563083407 0.7164908739197324 0.6712427144487378 0.6365333202280663 0.6126196504470158 0.7160701516827457 0.6723028078061191 0.6353051647831425 0.6069354134898628
 -4.58 0.7121554491043067 0.6774288974443952 0.6453818538095977 0.6315444272047674 0.7265784631928778 0.6798907662059666 0.6444268179806887 0.620080880346201 0.7261908749469521 0.6810195276922268 0.6432695535554682 0.6144581974048506
 -4.55 0.7252999761332237 0.6901458074366094 0.6598228805858124 0.6447590332995556 0.7364067780052981 0.6883100168594165 0.6521066303838801 0.627335067350133 0.7360510785391599 0.6895075269090736 0.6510202861913204 0.6217754274163241
 -4.52 0.7382600234549672 0.7023847119863831 0.6740543204884251 0.657919342776081 0.7459852797265585 0.6965092930655281 0.6595808341669134 0.6343900147086359 0.7456602399028229 0.697775699069302 0.6585656256509438 0.6288949366711734
 -4.49 0.7509577095500601 0.7142159574456635 0.6879815205831736 0.6710898689128975 0.7553233826519747 0.7044972226918862 0.6668572673236213 0.6412532749044626 0.7550277904267428 0.7058327108934819 0.6659135750149989 0.6358242903340301
 -4.46 0.763329077344804 0.7257797530270054 0.7015312617186158 0.6842701580648818 0.764430394006105 0.7122822301285563 0.6739435241972469 0.6479321408905712 0.7641630552386545 0.7136869874122436 0.6730718746258528 0.642570786628907
 -4.43 0.775325936822937 0.7372223038186441 0.7146509074917109 0.6974156577955064 0.7733154683098 0.7198724852134095 0.6808469518695883 0.6544336432945883 0.7730752075489438 0.7213467029530332 0.6800480015448738 0.6491414602484955
 -4.4 0.7869150223265882 0.7486372405498365 0.7273059767180836 0.7104600077913616 0.7819875733871502 0.7272758611685006 0.6875746487375451 0.6607645509883522 0.7817732345966446 0.7288197764382787 0.686849172409385 0.6555430873199359
 -4.37 0.7980758635264449 0.7600530900981948 0.7394779226126467 0.7233317126174601 0.7904554656770069 0.7344999259892031 0.6941334651064164 0.6669313746476462 0.790265912990189 0.7361138701808478 0.6934823476908463 0.6617821919058144
 -4.34 0.808798255224132 0.7714484010175138 0.7511776332484086 0.735964341918983 0.7987276728862804 0.7415519553275445 0.700530005650327 0.6729403729018948 0.7985617915455281 0.7432363915418989 0.6999542376223484 0.6678650533586801
 -4.3100000000000005 0.8190798176112519 0.7827731771624649 0.7624822990597888 0.7483016112101559 0.8068124827058956 0.7484389515102094 0.7067706336255597 0.6787975586594168 0.8066691801119985 0.750194496683461 0.7062713095512461 0.6737977143482272
 -4.28 0.8289238540880755 0.7939665892376233 0.7735219510859928 0.7602991102913492 0.814717936143345 0.7551676609933704 0.7128614763213577 0.6845087078505934 0.8145961431584317 0.7569950958200593 0.7124397954638635 0.6795859894811311
 -4.25 0.8383382617918356 0.8049685855363009 0.7844173377216581 0.7719271648599406 0.8224518246281791 0.7617445886133805 0.7188084314622145 0.6900793670517533 0.8223504971487339 0.7636448600226018 0.7184657006664104 0.6852354741691897
 -4.22 0.8473389961525708 0.8157261383125345 0.7952379226885551 0.7831928146588059 0.8300216899907715 0.7681760081588216 0.724617174328186 0.6955148642072011 0.829939810889031 0.7701502287079727 0.7243548123417138 0.6907515536698909
 -4.19 0.8559458206280599 0.8261957983338988 0.8059968042516648 0.7941599166766302 0.8374348267099423 0.7744679711537188 0.7302931653188445 0.7008203178999786 0.8373714081827197 0.7765174178252447 0.730112709053957 0.6961394122268523
 -4.16 0.864178675612636 0.8363440914259836 0.8166659671987926 0.804916250151722 0.8446982871326449 0.7806263143420047 0.7358416579974882 0.7060006446940879 0.8446523723082748 0.7827524286125147 0.7357447695978774 0.7014040421391634
 -4.13 0.8720952698224371 0.846146756802332 0.8271956435449095 0.8155264299060399 0.8518189035801225 0.7866566663416972 0.7412677068090066 0.7110605661749521 0.8517895518376477 0.7888610565362804 0.7412561823741299 0.7065502527549867
 -4.1 0.8798527079196523 0.8555885986306517 0.8375298439295076 0.8260129994356777 0.8588033236854766 0.792564454499642 0.7465761752356919 0.7160046161832785 0.858789567400037 0.7948489004330064 0.746651954530785 0.711582679539287
 -4.07 0.8876533171876391 0.8646695332461931 0.8476161655008543 0.8363618978102476 0.8656579961111097 0.7983549116157249 0.7517717436229461 0.7208371496561039 0.8656588193701493 0.8007213715286703 0.7519369209173501 0.7165057924417848
 -4.04 0.8956387526801857 0.8734428255841848 0.8574119133898463 0.8465369035821713 0.8723891286172956 0.8040330827614852 0.7568589167992616 0.7255623511471878 0.8724034959752691 0.8064837035542034 0.7571157532492467 0.7213239047261286
 -4.01 0.9038433595872188 0.8820427445604881 0.8669014847417138 0.8517061352285484 0.8790026719128399 0.8096038316793894 0.7618420318613239 0.7301842436602062 0.8790295815954341 0.8121409599296125 0.7621929685969597 0.7260411811269112
 -3.98 0.9122053912302119 0.8906131971012776 0.8742492524689407 0.8554857915617831 0.8855043313130615 0.8150718481064505 0.7667252657995132 0.7347066954329922 0.88554286547829 0.8176980446263755 0.7671729379969747 0.7306616459509687
 -3.95 0.9206090786946017 0.8992325076892591 0.878015063979463 0.8591452939290587 0.8918995896884603 0.8204416538175945 0.7715126423287995 0.7391334280274755 0.8919489504508142 0.8231597100814838 0.7720598949520809 0.7351891909405257
 -3.92 0.92892387341199 0.9078974346183024 0.881649885126274 0.8626872031062156 0.8981937304789964 0.8257176092550367 0.7762080375515001 0.7434680223235848 0.8982532615252543 0.8285305656214348 0.7768579432441278 0.7396275829313801
 -3.89 0.9370297179640845 0.9165453156974461 0.8851567061610215 0.8661139296686127 0.9043918559364155 0.830903919427822 0.780815185454454 0.747713924983584 0.9044610545683511 0.8338150864833818 0.7815710650205983 0.7439804711350941
 -3.8600000000000003 0.9448294868245934 0.9230655210520808 0.8885382097914203 0.8694277170117015 0.9104988999425512 0.8360046398067222 0.7853376837153601 0.7518744540685045 0.9105774246792748 0.8390176212348539 0.7862031284609543 0.7482513945316622
 -3.83 0.95225249081932 0.926358004787641 0.8917968137515029 0.8726306637835215 0.9165196367698378 0.8410236814887817 0.7897789993523912 0.7559528045475243 0.9166073145390277 0.8441424007330944 0.7907578950938703 0.7524437884798427
 -3.8 0.9592528412682091 0.9295016341270674 0.8949346999980339 0.8757247380979454 0.9224586866799767 0.8459648161455533 0.7941424739182512 0.7599520531123822 0.9225555222583512 0.849193543774577 0.7952390272036798 0.7565609918657543
 -3.77 0.9658055562338319 0.9324992226684099 0.8979538431661638 0.8787117574881158 0.9283205197855384 0.850831680540578 0.7984313282786388 0.7638751630539495 0.928426709443789 0.854175067257291 0.7996500947177942 0.7606062533242852
 -3.74 0.9719019415502261 0.935353370229782 0.9008560516133333 0.8815933732721195 0.9341094586053842 0.8556277802563681 0.8026486668733721 0.7677249882687995 0.9342254085322219 0.8590908913969635 0.803994582109878 0.7645827380431918
 -3.71 0.9775451990133179 0.9380664696909662 0.903642972113305 0.8843710959041235 0.939829679796869 0.8603564931306771 0.8067974811810004 0.7715042771743796 0.9399560300243097 0.8639448471739968 0.8082758950854814 0.7684935335317036
 -3.68 0.982746744104972 0.9406407340758882 0.9063161174476768 0.8870462889849069 0.9454852150568316 0.8650210719950184 0.8108806533647286 0.7752156764653044 0.9456228694624729 0.8687406837496461 0.8124973670336644 0.7723416559681926
 -3.6500000000000004 0.9875233196087274 0.9430781632949881 0.9088768066501967 0.8896201362690039 0.9510799512190351 0.8696246467490916 0.8149009584382423 0.7788617337631969 0.9512301142254547 0.8734820738937739 0.816662265372301 0.7761300560763384
 -3.62 0.9918948380451544 0.945380528451377 0.9113261112541142 0.8920936486021027 0.9566176292372592 0.8741702257599329 0.8188610667649456 0.7824449006094234 0.9567818497530993 0.8781726210771605 0.8207737977148817 0.7798616249645178
 -3.59 0.9958828340732815 0.9475493987664425 0.913664919017819 0.8944676850442566 0.9621018420912835 0.8786606965328829 0.8227635455370486 0.785967534644616 0.9622820653346054 0.8828158658977099 0.824835117975498 0.783539199763057
 -3.56 0.9995093991787787 0.9495861642057992 0.9158939693249764 0.8967429820632518 0.9675360311420826 0.883098825676047 0.8266108598240525 0.7894319013528914 0.9677346605985697 0.8874152907148414 0.8288493321845358 0.787165569292199
 -3.5300000000000002 1.0027964345691176 0.9514920517247756 0.9180138623882996 0.8989201097363804 0.972923480603221 0.8874872578777921 0.8304053730391292 0.7928401755367016 0.973143450013561 0.8919743265565021 0.8328195044508462 0.7907434795615398
 -3.5 1.0057651072291698 0.9532681340594618 0.9200250606017981 0.9009994637119014 0.9782673101270305 0.89182851380804 0.8341493467930423 0.7961944421728013 0.9785121688118021 0.8964963582058303 0.8367486625812681 0.794275639332449
 -3.4699999999999998 1.0084355830014182 0.9549153390504621 0.921927888655544 0.9029812865580844 0.983570464245302 0.896124987587644 0.8378449397117205 0.7994966967977106 0.9838444771876969 0.9009847294241062 0.8406398037688607 0.7977647254039297
 -3.44 1.0108268838428849 0.9564344570156891 0.9237225341833195 0.9048656786479441 0.9888356991948593 0.9003789421530648 0.8414942065268907 0.8027488454733938 0.9891439650203662 0.9054427484106764 0.8444959000925234 0.8012133881485948
 -3.41 1.0129568326834821 0.9578261489838997 0.9254090489549416 0.9066526022848098 0.9940655654884338 0.9045925044129177 0.8450990951466686 0.8059527040339685 0.9944141563643019 0.9098736922620407 0.8483199041155753 0.804624256806644
 -3.38 1.0148420502726676 0.9590909553726945 0.9269873513974964 0.9083418795235172 0.999262385917806 0.9087676583843116 0.8486614437046658 0.8091099969212081 0.9996585128943529 0.9142808125647512 0.8521147542419243 0.8079999449852462
 -3.35 1.0164979707782749 0.960229300736426 0.9284572287700676 0.909933191227891 1.0044282277279848 0.9129062367067746 0.852182976610953 0.8122223553569601 1.0048804372113906 0.9186673388033473 0.8558833801343155 0.8113430558639507
 -3.3200000000000003 1.0172738285565446 0.9612415304764763 0.9298183404991054 0.9114260781683399 1.0095648677126299 0.9170099110717871 0.8556652994089156 0.8152913149118852 1.0100832767115993 0.9230364841256531 0.8596287080923908 0.8146561879624894
 -3.29 1.0171719766047822 0.9621279534724145 0.9310702511749227 0.9128199505491938 1.0146737482831387 0.9210801801450437 0.8591098927950025 0.8183183123422619 1.0152703259944662 0.927391448522517 0.8633536663148362 0.8179419403021821
 -3.26 1.0169322106126044 0.9628887200280509 0.9322124193896517 0.9141141089968734 1.019755922850047 0.925118355552657 0.8625181053782498 0.8213046816589173 1.020444829302983 0.9317354230317569 0.8670611904897108 0.8212029182822711
 -3.23 1.016556542505227 0.9635238326115303 0.9332441441656005 0.9153077115951458 1.0248119867851715 0.9291255455099332 0.8658911450261204 0.8242516493512912 1.0256099828717744 0.9360715938793138 0.8707542284933592 0.8244417389819443
 -3.2 1.0160468360934667 0.9640332096555966 0.9341645982417095 0.916399745124135 1.0298419915691879 0.9331026355506999 0.869230069801878 0.8271603289328784 1.0307689371512971 0.9404031457270889 0.8744357461973866 0.8276610371791921
 -3.17 1.015404817242934 0.9644167064673468 0.9349728580404477 0.9173890507616917 1.0348453359354668 0.937050266259341 0.8725357754749545 0.8300317141866049 1.0359247968208614 0.9447332650596092 0.878108732484753 0.8308634711461043
 -3.14 1.0146320856662747 0.9646741228525926 0.9356679070055378 0.9182743452903068 1.0398206292995065 0.9409688075077458 0.875808983638068 0.8328666719346725 1.0410806218508721 0.9490651428232226 0.8817762044485367 0.834051728562315
 -3.1100000000000003 1.0137301231561926 0.9648052151397568 0.9362486338479421 0.9190542287999506 1.0447655185050877 0.944858328783095 0.8790502266220592 0.835665933164524 1.0462394324099886 0.9534019780242726 0.8854412125995541 0.8372285326982922
 -3.08 1.01270030333664 0.9648096864866709 0.9367138392265808 0.9197271904251103 1.0496764686669309 0.9487185647960548 0.8822598310852516 0.8384300836817573 1.0514042010826028 0.9577469790248863 0.8891068460071025 0.8403966486891932
 -3.05 1.0115439005643623 0.9646871889896094 0.9370622436193852 0.9202916155255139 1.0545484825932299 0.952548876013239 0.885437899180257 0.8411595531092448 1.0565778595882058 0.9621033661666463 0.892776237344183 0.8435588900509536
 -3.02 1.0102620976963559 0.9644373260078574 0.9372925043993146 0.9207457839315936 1.0593747452713815 0.9563482038810331 0.8885842880482233 0.8438546028158171 1.06176329580898 0.9664743735501897 0.8964525679183666 0.8467181250987839
 -2.99 1.0088559947504292 0.9640596646319874 0.9374032212403076 0.9210878779703346 1.0641461680749593 0.96011501867582 0.8916985862193982 0.8465153122273605 1.0636924159721204 0.970863249661635 0.9001390725714042 0.8498772840329298
 -2.96 1.007326616418199 0.9635537427497418 0.937392926142536 0.921315992894181 1.0688508081990786 0.9638472603462578 0.894780087834139 0.8491415643121041 1.0583598977633528 0.9752732581346688 0.903839044421149 0.8530393657145776
 -2.93 1.005674920118806 0.9629190900744931 0.9372600974990313 0.9214281495518417 1.0734731317151969 0.9675422713897692 0.8978277639408887 0.8517330288231282 1.0530002429297198 0.9797076779428515 0.9075558394992491 0.8562074449593968
 -2.9 1.0039018035175324 0.9621552409312066 0.9370031764297515 0.9214222972156705 1.0779930878144341 0.9711967194650075 0.9008402305904113 0.8542891443720801 1.047617926008984 0.9841698025954742 0.9112928809852274 0.859384679909228
 -2.87 1.0020081120062292 0.9612616880659672 0.9366205805135088 0.9212963224054054 1.0823849649037953 0.9748065105024484 0.9038157139638248 0.8568090988417527 1.0422175388372548 0.988662938966046 0.9150536635048478 0.8625743195190694
 -2.84 0.9999946464517082 0.960237897974439 0.9361107130148607 0.921048062654279 1.0866160259529538 0.978366689528384 0.9067520122753052 0.8592918079895071 1.0368037882136552 0.9931904048190692 0.9188417566657829 0.8657797113560246
 -2.81 0.9978621707799364 0.9590833401656038 0.9354719623524996 0.9206753165727317 1.090644970481681 0.981871330301983 0.909646454293398 0.8617358924015583 1.031381480025841 0.9977555257518098 0.9226608085527719 0.8690043093255166
 -2.7800000000000002 0.9956114201034847 0.9577974979048332 0.9347027158203467 0.9201758545239365 1.0944203762702296 0.9853134108952286 0.9124958529300553 0.8641396527171707 1.0259554985203305 1.0023616318955 0.9265145481543104 0.8722516816949835
 -2.75 0.9932431202450793 0.9563798743097163 0.9338013757537951 0.9195474316831582 1.0978794782176422 0.9886846757972805 0.9152964578785312 0.866501043151322 1.020530788157945 1.00701205061684 0.9304067878389457 0.8755255190410125
 -2.72 0.9907580151463691 0.9548299982242696 0.9327663699872133 0.9187878009320318 1.1009479154128776 0.9919754863337165 0.9180439029572742 0.8688176434628243 1.0151123315430173 1.0117101018861927 0.9343414242208166 0.8788296423712705
 -2.69 0.9881568262357465 0.9531474306821828 0.9315961578524998 0.9178947220011864 1.1035414178963396 0.9951746582813712 0.9207331507209116 0.8710866295309412 1.0097051259352678 1.0164590892428471 0.9383224388825706 0.8821680106101955
 -2.66 0.9854402300650129 0.9513317724657657 0.9302892421446565 0.9168659747269459 1.1055705410823933 0.9982692919014386 0.9233584350530926 0.8733047426788278 1.0043141602943901 1.021262290074164 0.9423538970743639 0.8855447287422074
 -2.63 0.9826089032252252 0.949382671683006 0.928844181194961 0.915699373380404 1.1069491106176326 1.0012445990976193 0.9259132008654998 0.8754682582032931 0.9989443897333601 1.0261229444181996 0.9464399459430624 0.8889640547096374
 -2.6 0.9796635482362266 0.9472998307096585 0.9272596013058454 0.9143927800262261 1.1076056198566668 1.0040837359567263 0.9283900437036792 0.8775729530384737 0.9936007105332738 1.0310442410608118 0.9505848099855001 0.8924304062625161
 -2.5700000000000003 0.9766049031405464 0.9450830144632238 0.9255342075002044 0.9129441180642512 1.107494724402228 1.0067676564281154 0.9307806497543698 0.8796140734265414 0.9882879342676585 1.036029302212988 0.9547927857222778 0.8959483672173665
 -2.54 0.9734337477205992 0.9427320603230935 0.9236667886658854 0.9113513849779746 1.1066046499134297 1.0092750001418107 0.9330757385428434 0.8815863025297261 0.9830107622274227 1.0410811649218878 0.9590682330369038 0.8995226919415504
 -2.5100000000000002 0.9701509097189023 0.9402468869441432 0.9216562291026538 0.9096126657166028 1.1049574138547902 1.0115820461278222 0.9352650091877308 0.8834837299027285 0.9777737594952569 1.0462027596572963 0.9634155646493898 0.9031583096754332
 -2.48 0.9667572736530854 0.9376275021348359 0.919501520717839 0.9077261452249008 1.1026020454637457 1.013662756589131 0.9373370982847096 0.8852998230618816 0.9725813310257845 1.0513968853148192 0.9678392317328726 0.9068603255661394
 -2.45 0.9632537865522588 0.9348740115339549 0.9172017735156412 0.905690122865721 1.0996040445709507 1.0154889494981827 0.9392795485607586 0.8870274024771021 0.9674376976045931 1.0566661741594512 0.9723437060782647 0.9106340207340171
 -2.42 0.9596414693067841 0.9319866289042338 0.9147562256648705 0.9035030265350716 1.0960349969991565 1.0170306394244246 0.9410787946492274 0.888658622128073 0.962346873997415 1.0620129677653871 0.97693345815693 0.9144848488496287
 -2.39 0.9559214246472365 0.9289656861491888 0.9121642533767318 0.9011634274623663 1.091964831805388 1.0182565804727162 0.9427201746510132 0.8901849565262641 0.9573126491744439 1.0632373202926804 0.9816129298231129 0.918418429122072
 -2.3600000000000003 0.9520948464998824 0.9258116426052396 0.9094253817255229 0.898670053711875 1.0874573093614206 1.0191350341851368 0.9441879700986888 0.8915971959382123 0.9523385687036825 1.054472066686948 0.9863865011879493 0.9224405345695494
 -2.33 0.9481630292598 0.9225250917300301 0.9065392951319566 0.8960218047846329 1.0825681433048455 1.0196347638802603 0.9454654845898922 0.8928854535367989 0.9474279202788765 1.0456041021119447 0.9912584513471838 0.9265570750621048
 -2.3000000000000003 0.9441273786614781 0.9191067721617223 0.9035058483135128 0.8932177659720857 1.0773448221235995 1.0197262205016404 0.9465351661410857 0.8940391845456119 0.9425837222804478 1.0366486433432058 0.9962329084166477 0.9307740729055034
 -2.27 0.9399894203129309 0.9155575783689347 0.9003250780045136 0.8902572238519166 1.0718273208459141 1.0193828432102894 0.9473787829177525 0.8950472223024413 0.9378087162080195 1.0276216856053697 1.0013137938076646 0.9350976299737823
 -2.24 0.9357508101699921 0.9118785706445252 0.8969972146809759 0.8871396813858059 1.0660491698299523 1.0185823604836894 0.9479776553468522 0.8958978312758408 0.9331053631114461 1.0185403587769724 1.0065047466791377 0.9395338835402551
 -2.21 0.9314133442050272 0.908070984400819 0.8935226949987314 0.8838648736861572 1.060038580989156 1.017307943906884 0.9483129507385666 0.8965787812416757 0.9284758435331124 1.0094228628783721 1.0118090303370941 0.9440889498594611
 -2.18 0.9269789680175968 0.9041362396734964 0.8899021740278599 0.8804327840116191 1.0538194871479707 1.0155490742265663 0.9483660377754308 0.8970774424312111 0.9239220627265379 1.0002883593424414 1.0172293930347074 0.9487688480383643
 -2.15 0.9224497869792803 0.9000759509263325 0.886136539091785 0.8768436606754832 1.047412443374185 1.0133020026747381 0.9481188923692496 0.8973809043878589 0.9194456593525118 0.9911568375393802 1.0227678132271176 0.9535794050009176
 -2.12 0.917828075444632 0.8958919369447891 0.8822269230457742 0.8730980337819503 1.0408353772745453 1.010569753568996 0.9475545435870334 0.8974761175847501 0.9150480187359271 0.9820489575931131 1.0284248125131317 0.9585261271113268
 -2.0900000000000003 0.9131162865589602 0.8915862312335516 0.8781747188767994 0.8691967323287706 1.0341041929223351 1.0073616847506823 0.9466575301803282 0.8973500559562506 0.9107302899052954 0.9729858719440898 1.0341961004776525 0.9636140302208975
 -2.06 0.9083170615388241 0.8871610916157611 0.8739815945379181 0.8651409026373802 1.02723323248944 1.003692682351014 0.9454143448052346 0.8969898972638823 0.9064934060712488 0.9639890280820094 1.0400091656798391 0.9688474011234476
 -2.0300000000000002 0.9034332387855866 0.8826190120938229 0.8696495080144917 0.8609320257553303 1.020235598623234 0.9995821161052074 0.943813834092655 0.8963832166836383 0.9023381080276351 0.955079955114968 1.0341423965276597 0.9742294403037093
 -2.0 0.8984678629709872 0.8779627329108504 0.8651807231583089 0.8565719368885514 1.0131233474490173 0.9950526833537161 0.9418475251601119 0.8955181858262495 0.8982649695327183 0.9462800387663943 1.02268073017847 0.9797616621572676
 -1.9700000000000002 0.8934241937222254 0.8731952517197392 0.8605778268653932 0.852062842508813 1.0059075685310805 0.990129256960099 0.9395098527586168 0.8943837673416617 0.8942744235835072 0.9376102877957351 1.0110298982672035 0.9854427240113424
 -1.94 0.8883057141413229 0.8683198367936615 0.855843744111807 0.8474073411998244 0.9985983782065304 0.9848378209525226 0.936798263025743 0.8929698953430325 0.8903667889247213 0.9290910988812726 0.9992436951930674 0.9912656076856567
 -1.9100000000000001 0.883116139076412 0.8633400378323763 0.8509817568481921 0.8426084416330735 0.9912048517758922 0.9792045384757646 0.9337131807398844 0.8912676257584682 0.8865422946471373 0.9207420226608054 0.987362540514999 0.9972087421961113
 -1.88 0.8778594231644252 0.8582596996732885 0.845995521577704 0.837669582402615 0.9837349135300908 0.9732549573075548 0.9302578281874467 0.889269236446566 0.8828011013305552 0.9125815381941127 0.9754284168855563 1.003194437404355
 -1.85 0.8725397686675365 0.8530829765543793 0.8408890868624646 0.8325946521643104 0.9761951922273457 0.9670133444301481 0.9264379035627996 0.886968252125838 0.8791433177001355 0.9046268400179791 0.9634860498698892 1.0086657532856584
 -1.8200000000000003 0.8671616331600767 0.8478143453018419 0.8356669125149665 0.8273880099639808 0.9685908404520713 0.9605021081479599 0.9222611110071313 0.8843593659283702 0.8755690100852309 0.8968936429704168 0.9515827157820045 1.0052228694669143
 -1.79 0.8617297371494246 0.8424586217682304 0.8303338884703262 0.8220545059034983 0.960925313527575 0.9537412758917281 0.9177365689377552 0.8814382325334371 0.8720782019955671 0.8893960073411389 0.93976767128067 0.9926597364286458
 -1.7600000000000002 0.856249071483667 0.8370209758839557 0.824895354436336 0.8165995025382511 0.9532000959319618 0.9467479796421951 0.9128740926049748 0.8782011159446661 0.868670862125839 0.8821461888216895 0.928091386797389 0.9792275799708481
 -1.73 0.8507249059389999 0.8315069496615894 0.8193571195341445 0.8110288968358752 0.9454143707809131 0.9395359249158464 0.9076833691979189 0.874644378796182 0.865346877099233 0.8751545121346567 0.9166046476978789 0.9655273722567106
 -1.7000000000000002 0.8451627958961261 0.8259224748013416 0.8137254830225338 0.8053491427964499 0.9375646230687931 0.9321148243706929 0.9021730256989251 0.8707638018474775 0.8621060059123167 0.8684292685144843 0.9053575589993734 0.9516993383600436
 -1.67 0.839568592983893 0.8202738921965338 0.8080072550265953 0.7995672747806317 0.9296441708693788 0.9244898130952155 0.8963495831655361 0.8665537252262272 0.8589478109427588 0.8619766327947946 0.8943984899692516 0.9378375640688805
 -1.6400000000000001 0.8339484531372676 0.8145679718523393 0.802209778462684 0.7936909318704348 0.9216426199966499 0.9166608775188116 0.8902162758644856 0.8620060096843662 0.8558715624131317 0.855800593981666 0.8837729941410757 0.9240295926481998
 -1.6100000000000003 0.828308848377187 0.8088119346989053 0.7963409511063855 0.7877283827129826 0.9135452393426906 0.9086223032729404 0.8837716901430124 0.8571088272250584 0.8528761053981899 0.8499028882182458 0.873522740022965 0.9103632297387296
 -1.58 0.8226565792639313 0.8030134747625031 0.7904092485592535 0.781688551630447 0.905332257738662 0.9003620452456698 0.8770081634302116 0.8518452816131052 0.8499596850256133 0.8442829246150332 0.8636844830434498 0.8969268919421403
 -1.5500000000000003 0.8169987888659964 0.7971807829043573 0.7844237494918769 0.7755810453787273 0.8969780904669502 0.8918608192103541 0.8699098444067523 0.8461918087104401 0.8471197123424528 0.838937684689494 0.8542891095775111 0.8838079353847945
 -1.52 0.8113429803466925 0.7913225711540921 0.778394158576722 0.7694161804979966 0.8884505056628687 0.883090755710052 0.8624503139779627 0.8401162150954562 0.8443524544897141 0.833861562976189 0.8453607580213127 0.8710901303562881
 -1.4900000000000002 0.8056970365625311 0.7854480979878211 0.77233083327868 0.7632050110462067 0.8797097617926077 0.8740136414512083 0.8545896885499449 0.8335751465123771 0.8416526189662825 0.8290461221689789 0.8369160228087136 0.8588507382023085
 -1.46 0.8000692419023494 0.7795671936188686 0.7662448079258191 0.7569593562945371 0.8707077369558416 0.864578935816585 0.846271275610464 0.8265107890000056 0.8390127928192914 0.8244797119938116 0.8289632097933541 0.8471574433336961
 -1.4300000000000002 0.7944683090722311 0.7736902854880565 0.7601478190762947 0.7506918262457347 0.8613870752241866 0.8547217640085698 0.8374181722209055 0.8188466496770452 0.8364226671985211 0.8201468815450284 0.8215015734580433 0.8360653068956676
 -1.4000000000000004 0.7889034067380702 0.7678284224425731 0.7540523273887718 0.744415845534844 0.8516803076818533 0.8443610195718083 0.8279305681325138 0.8104822879596121 0.8338679486736389 0.8160274769938631 0.8145203893565007 0.8256138311430714
 -1.37 0.7833841898592304 0.7619932969987993 0.7479715369667748 0.7381456713966497 0.8415087923788107 0.8333976636062133 0.8176843601679558 0.8012869999379237 0.831328796832036 0.8120952589133541 0.8079978139966943 0.8158241184461303
 -1.3400000000000003 0.7779208305921639 0.7561972635826777 0.7419194082229605 0.7318964047419616 0.8307811097478144 0.8217132940308165 0.8065307960188193 0.791093056193116 0.8287775506392023 0.8083157738259796 0.8018992306472921 0.8066959452913878
 -1.31 0.7725240480394628 0.7504533512318243 0.7359106621814355 0.7256839891453399 0.819390342374609 0.8091690134971792 0.7942963616089518 0.779690503985238 0.8261754072011485 0.8046430685407024 0.7961743060340787 0.7982042036906645
 -1.2800000000000002 0.7672051328278222 0.7447752664245115 0.729960772474886 0.7195251949586794 0.807209471601011 0.795604469823946 0.7807829332564911 0.766827252186113 0.8234677219828495 0.8010146541921834 0.7907522978934907 0.7902933319452927
 -1.25 0.7619759646372568 0.7391773845239697 0.7240859407810554 0.7134375827651454 0.7940837299391177 0.7808365739734295 0.7657690375388988 0.7522174463516436 0.8205781327629413 0.7973441209142589 0.7855343864510349 0.7828703200455944
 -1.2200000000000002 0.7568490162547334 0.7336747234485461 0.718303050887803 0.7074394403642827 0.7798177315219643 0.7646567690719017 0.7490125969459829 0.7355563978547384 0.8174044629618589 0.7935119314269148 0.7803818232388444 0.7757925872986515
 -1.19 0.7518373399621527 0.7282828955126917 0.7126295967548835 0.7015496900197888 0.7641544170313868 0.7468251343826093 0.7302543747130237 0.7165371017031692 0.8138301874950145 0.78936108502538 0.7751011066535209 0.7688460466783482
 -1.1600000000000001 0.7469545300755449 0.7230180332108134 0.7070835793771071 0.6957877593928892 0.7467464776529553 0.7270606994575655 0.7092213340040523 0.6948663135830024 0.8098037425107982 0.7847299989802021 0.7694412930844603 0.7617184675120132
 -1.1300000000000003 0.7422146567793728 0.7178966825542314 0.7016833691980633 0.6901734147849776 0.72713715805852 0.7050346994281469 0.685634384174211 0.6702841543647633 0.8056658666005383 0.7796500814914893 0.7631783788434223 0.7539981008078005
 -1.1 0.7376321662733254 0.7129356624964611 0.6964475316763483 0.6847265549841683 0.7048066491423928 0.6803981500319587 0.6592450956858951 0.6426060066149901 0.8032885115765929 0.7751511580530135 0.7565788614736597 0.7453509607867659
 -1.0700000000000003 0.7332217453503382 0.7081518881110735 0.6913946165119729 0.6794669689010959 0.6793915828254136 0.6529374100938803 0.6299748301163799 0.611848435719617 0.8093745990456735 0.775888204166904 0.7520858916538238 0.7363339876939641
 -1.04 0.7289981500243474 0.7035621604364568 0.686542914670305 0.6744140628100865 0.6511677479876425 0.6230221886755487 0.5982903973180775 0.578557663377893 0.8418160213116792 0.7941525863572139 0.7564998476770128 0.7286746525292447
 -1.0100000000000002 0.724976002053392 0.6991829269620737 0.681910190632891 0.6695865673242825 0.6217013483326692 0.592339025291766 0.5658244760057318 0.54433748854645 0.9016830887441767 0.8149577607228338 0.7409343775000128 0.6865619952388933
 -0.9800000000000004 0.7211695604849844 0.6950300233808022 0.6775134013039299 0.6650022375898743 0.5942111543566835 0.564206458571558 0.535559333768445 0.5119475403228329 0.8163532276802492 0.6841162053159753 0.5800162828533075 0.5213192846128276
 -0.9500000000000002 0.7175924786974424 0.691118409349258 0.6733684158088629 0.6606775623090613 0.5728909862686091 0.54237649090188 0.5104708020263011 0.4840779939213924 0.7193557433478865 0.5958778550524482 0.5441289550661885 0.5872919045021465
 -0.9199999999999999 0.7142575602234373 0.6874619106110096 0.6694897517651963 0.6566274977666531 0.5611774469222262 0.5287267163866147 0.4914785536995172 0.46193162227928575 0.7014590049859706 0.6375930485427723 0.7474601499536373 0.898900628166361
 -0.8900000000000006 0.7111765282283997 0.6840729856170586 0.6658903434110002 0.6528652419819014 0.5602609201646818 0.5220086231326349 0.4773765541775461 0.44578625093611635 0.7253396346905934 0.8101410686075834 1.0520352361503686 0.9159911677288584
 -0.8600000000000003 0.7083598221557317 0.6809625273213058 0.6625813544455603 0.6494020602422275 0.5687369401265823 0.5188211106044847 0.46697307375188224 0.43633354045260475 0.7869824893983353 1.1093920569819602 1.0305988342805819 0.761371958063787
 -0.8300000000000001 0.7058164340987698 0.6781397131389486 0.6595720448227755 0.6462471695465499 0.5831214298554581 0.5159527210038934 0.46074343109464877 0.43437649824206126 0.9167794442852895 1.1561468606359764 0.799984639608482 0.7388553429490958
 -0.7999999999999998 0.7035537934155247 0.6756119067292463 0.656869695391336 0.6434076839506755 0.5988653420790602 0.5123090741235199 0.4603569781158736 0.4394703246696725 1.1518688384531846 1.0644681897502046 0.7066446946339724 0.8783688493974005
 -0.7700000000000005 0.7015777031225436 0.6733846147735729 0.6544795905787826 0.6408886180377884 0.6117585439049211 0.5090953837555396 0.46717963287498954 0.4492575449083631 1.2661761926210726 0.8121792256289435 0.789442705146449 1.0501574181553153
 -0.7400000000000002 0.6998923279499181 0.6714614939456052 0.6524050537373611 0.6386929424891452 0.6193139354420332 0.5085989873708687 0.4812576831463993 0.46007460388263155 1.1998583614477827 0.7214024275455948 0.938102222681934 1.3188089169502746
 -0.71 0.6985002287496602 0.6698444025379988 0.6506475279889337 0.6368216826333128 0.621358826580364 0.5129119504466004 0.5010438344282093 0.4685732638527167 1.1324916976961674 0.7543011120421674 1.03701756212328 1.404066827996898
 -0.6799999999999997 0.6974024353795993 0.6685334886551555 0.6492066931201652 0.6352740503638241 0.619517466639742 0.5233250065906816 0.5235851511761016 0.47342889429249446 0.9504728100431876 0.9053391349873774 1.1617026669119657 1.2576457219225894
 -0.6500000000000004 0.6965985479542436 0.667527304555664 0.6480806089606048 0.6340475992302519 0.6161319449544518 0.5402582315471829 0.5451351344035942 0.4758321727693957 0.8089973976731599 1.0405493654230895 1.372607702295248 1.1412190397091138
 -0.6200000000000001 0.6960868559809388 0.6668229400469485 0.647265875618384 0.6331383938589763 0.6133664516467991 0.563364559708404 0.5622416440241036 0.4784944185460738 0.7687220898279215 1.0732748493644895 1.491296134763953 1.1379975736713313
 -0.5899999999999999 0.6958644655899846 0.6664161672088387 0.6467578028140863 0.6325411858890142 0.6128000744308508 0.5916074146156483 0.5729602003337106 0.48420463342106324 0.8020356037740495 1.090793626409635 1.3665713645105058 1.0907079806931144
 -0.5600000000000005 0.695927426582692 0.6663015906551397 0.646550580734651 0.632249590001722 0.6154015455765602 0.6232980087583542 0.5774588609122144 0.4948938100957232 0.9238708547991337 1.1226604662568693 1.2513692921802306 1.111804671598744
 -0.5300000000000002 0.6962708532800352 0.6664727993897177 0.6466374468663592 0.6322562553646147 0.6216685786655187 0.65615755235598 0.5776249232256259 0.511340819670572 1.0906596409795792 1.183712436758153 1.1812480444994833 1.136107927325991
 -0.5 0.6968890352969463 0.6669225172330648 0.6470108443895057 0.6325530288214338 0.6317844898100766 0.687490967222887 0.5760790585417457 0.5332296801325018 1.106782855228774 1.2933828666350298 1.190983940149179 1.141413780839768
 -0.46999999999999975 0.6977755365957208 0.6676427492705415 0.6476625685992712 0.6331311074377446 0.6457354512740334 0.7145506683014577 0.5752864276330829 0.5593065183803034 1.1074714441861389 1.4318439259622693 1.155891716433052 1.15629020900883
 -0.4400000000000004 0.6989232828172778 0.6686249225319205 0.6485838991906565 0.633981178988968 0.6633853178622555 0.735081607313635 0.5771035195704499 0.5875519636453355 1.1077406845454885 1.4867044179585402 1.1533115137103085 1.1880259522575773
 -0.41000000000000014 0.70032463836802 0.6698600193196533 0.6497657173513307 0.6350935494940302 0.6845214041447374 0.7478681846977508 0.582702374548802 0.6154111055359017 1.1077372544184634 1.3874266917633093 1.1797821710335974 1.2477337001754023
 -0.3799999999999999 0.7019714752034858 0.671338701333168 0.6511986072691744 0.6364582576231879 0.7088808055533509 0.7529982259090069 0.5926810257774786 0.6401666802274022 1.107638299619147 1.286262502183824 1.1813545947008937 1.336733057752106
 -0.35000000000000053 0.7038552358357215 0.6730514229327884 0.6528729426682975 0.6380651760005236 0.7361613807633169 0.7516876724411148 0.6072152754583353 0.6594781480774046 1.107678121836674 1.228717133579682 1.1854199475464995 1.3951259498447843
 -0.3200000000000003 0.7059669928225052 0.6749885323418869 0.6547789595906508 0.639904099826202 0.7660200570168563 0.7457875850767248 0.6261848859094155 0.6719500544817851 1.1081976378067981 1.201061298473718 1.190428304876411 1.3419498023714205
 -0.29000000000000004 0.7082975065693802 0.67714035929985 0.6569068170786512 0.6419648231564619 0.7980612404834133 0.7372513216387588 0.6492566703876648 0.6774621175706113 1.1097277266870744 1.1887998432535785 1.1957985512536418 1.2596863568551235
 -0.2599999999999998 0.7108372828553868 0.6794972888995972 0.6592466476891055 0.6442372035314303 0.8318182868327941 0.7277706538308273 0.675927932621752 0.6770689340232288 1.113128649679858 1.183608817079861 1.2014232816346002 1.2086042184100005
 -0.23000000000000043 0.7135766307491878 0.6820498212571398 0.6617885998119011 0.6467112155133989 0.8667314782444091 0.7186264281199968 0.7055402773640029 0.6725425202168633 1.1198239025336338 1.181355849493512 1.2075063687945082 1.1938906093315218
 -0.20000000000000018 0.7165057210140997 0.6847886170539894 0.6645228737468774 0.6493769939282323 0.9021272973438119 0.7106911151784665 0.7372758322501021 0.6658303115733499 1.132192045114694 1.1801302353161098 1.2145940456155788 1.1949308475687062
 -0.16999999999999993 0.7196146445647162 0.6877045307574718 0.6674397528663647 0.6522248675738336 0.9372061827665537 0.7045014708038444 0.770149395867227 0.6586639316555978 1.1542152952877007 1.179102164997552 1.22375044882377 1.200565648664476
 -0.14000000000000057 0.7228934702586631 0.6907886319535983 0.6705296316751355 0.6552453842480261 0.9710489034831671 0.7003461711954024 0.8030121493092537 0.6523841098768077 1.1925030485443777 1.177942614029206 1.2368323215185129 1.207256323697452
 -0.11000000000000032 0.72633230083078 0.6940322173995028 0.6737830411472654 0.6584293282595617 1.0026534876037054 0.6983430726525821 0.8345849302763586 0.6479244030259981 1.2571889380557177 1.1765441424527925 1.2567594915601425 1.2141084439224414
 -0.08000000000000007 0.7299213260338622 0.6974268150093614 0.6771906723406289 0.6617677313283323 1.0310119339075339 0.6984988916637445 0.8635381906333315 0.6458717862883159 1.3216741376982153 1.1748909473247817 1.2867986018315172 1.220842515580216
 -0.04999999999999982 0.7336508718120989 0.7009641821874091 0.6807433981927549 0.6652518781572496 1.0552248042390726 0.7007520786860226 0.888625438595831 0.6465478637218549 1.3876499031246237 1.1730000775332794 1.3261878280593393 1.227370141839378
 -0.020000000000000462 0.7375114445567696 0.7046363003249407 0.6844322939742025 0.6688733078287683 1.0746319483679123 0.7050021829424207 0.9088530620749786 0.6500837554836281 1.439509540743762 1.1708956222449398 1.357478771609932 1.2322827745611171
 0.009999999999999787 0.7414937698853308 0.7084353671914627 0.688248655874478 0.6726238120608574 1.0889182850558434 0.7111292707769472 0.9236389271484864 0.6564795720475853 1.4218769523597263 1.16859772617293 1.3473101604663178 1.2298004781192908
 0.040000000000000036 0.7455888254975989 0.7123537882759745 0.6921840178296623 0.6764954314793705 1.0981524318918527 0.7190063803756619 0.9328979749973438 0.6656476404222786 1.3776315671534753 1.1661180740894963 1.3125391640517226 1.2269925272994886
 0.0699999999999994 0.7497878678283207 0.7163841691898316 0.6962301659911638 0.6804804508331017 1.102742694338561 0.7285071496700297 0.9370171149741076 0.6774417511368789 1.3425051524439908 1.1634583775730878 1.2876872748000334 1.2239031875963988
 0.09999999999999964 0.7540824529423436 0.720519308759668 0.7003791517333173 0.6845713938193843 1.1033331815540475 0.7395100152954761 0.9367338041234632 0.6916754309834463 1.2926041642119 1.1606112541527374 1.275613129048761 1.2206012312588612
 0.1299999999999999 0.7584644517328947 0.7247521944651609 0.7046233014188932 0.6887610182684636 1.1006829575804602 0.7518998934485008 0.9329723736577158 0.7081320107704716 1.2578600726433198 1.15756500406086 1.2720946523261105 1.217180843592761
 0.16000000000000014 0.7629260601948094 0.7290759993052376 0.7089552246880704 0.6930423119568978 1.0955633420831372 0.765567964443683 0.9266935540951753 0.7265687538983698 1.2371141343869354 1.154314730888471 1.2685003124621321 1.2137682858878769
 0.1899999999999995 0.7674598052784027 0.7334840811588528 0.7133678202175435 0.6974084894160058 1.0886882534734603 0.7804100151110411 0.9187877699149674 0.7467168920940885 1.2116963623125852 1.1508798970954945 1.2435557322683 1.2105224788535516
 0.21999999999999975 0.772058547166532 0.7379699835473712 0.7178542803313981 0.7018529897196188 1.0806766333582623 0.7963237037157747 0.9100167616826411 0.768279218860739 1.1784313994658309 1.1473235790206804 1.2179792204865283 1.2076014136975743
 0.25 0.7767154785889954 0.7425274382209004 0.7224080918896103 0.7063694753604715 1.0720390475313355 0.8132050271063598 0.9009935128290625 0.7909269582096012 1.1539233224869232 1.1437700672502142 1.1991877488792504 1.2050583442868188
 0.27999999999999936 0.7814241219333056 0.7471503682949088 0.7270230385699161 0.7109518320269892 1.0631797304802895 0.8309442153805584 0.8921866614088394 0.8142979002292723 1.1355960478259153 1.1404292495189363 1.1856792444943771 1.2027571480765342
 0.3099999999999996 0.786178324709665 0.7518328926544218 0.7316931993231464 0.7155941690786989 1.0544070682147364 0.8494212914990893 0.8839375897562132 0.8379980785515642 1.1216351132704538 1.137646851938591 1.1757152526480255 1.200621680213077
 0.33999999999999986 0.7909722539268067 0.7565693305305086 0.7364129469787368 0.7202908206554817 1.0459476779789814 0.8685016703429742 0.876482135076369 0.8616092003875604 1.1108003932807229 1.1360002788980559 1.168096464502172 1.1990531887124867
 0.3700000000000001 0.7958003897647998 0.7613542058117879 0.7411769455101389 0.7250363470907573 1.0379610679829447 0.8880324069494527 0.8699722564697794 0.8847031812662518 1.1022380941267986 1.1364177579662993 1.1620385261256292 1.198916266094729
 0.39999999999999947 0.8006575188078777 0.7661822515359944 0.745980146464623 0.7298255364297876 1.0305532624917433 0.9078400011519872 0.864495387270404 0.9068631295733063 1.095353169192908 1.13873228022665 1.1570319931551136 1.2013519817305056
 0.4299999999999997 0.8055387271990604 0.7710484137396687 0.7508177845718169 0.7346534058877019 1.0237886658097484 0.9277309720942402 0.8600906542271183 0.9277072400379964 1.0897249853159376 1.137111112826359 1.1527445755568095 1.16508551300414
 0.45999999999999996 0.8104393936438647 0.775947854698126 0.7556853728313655 0.7395152030066594 1.0176999758153027 0.9474965727443401 0.8567619234288308 0.9469097947940348 1.0850517219264884 1.1346524508063158 1.1489577715124586 1.1005387368888098
 0.4900000000000002 0.8153551825616034 0.7808759557506892 0.7605786962371184 0.7444064063817724 1.0122962201186727 0.9669226738841399 0.8544879906764589 0.964214002527795 1.0811135417360394 1.13219258702102 1.1455265008053424 1.0689735709592085
 0.5199999999999996 0.8202820372040467 0.7858283187987674 0.7654938056636365 0.749322725828792 1.0075691293978295 0.9858045516207667 0.8532303604978608 0.979435195446202 1.0777479829098766 1.1298361831703225 1.142353427172944 1.0719150981027425
 0.5499999999999998 0.8252161728646534 0.7908007677191513 0.7704270103934387 0.7542601017407318 1.003498104151511 1.0039640557139382 0.8529390699937363 0.9924573020771295 1.0748333343171392 1.1276471620029476 1.1393725445784817 1.097350197298132
 0.5800000000000001 0.8301540701419405 0.7957893483848562 0.7753748702067522 0.7592147037747559 1.0000540324295404 1.0212644193675011 0.8535569739011191 1.0032271893777267 1.072277258402293 1.1256956721269482 1.1365386085119056 1.1360426333352027
 0.6099999999999994 0.8350924681365033 0.8007903277853643 0.7803341867634099 0.7641829284829385 0.9972021889790526 1.0376176247097781 0.8550228457729325 1.0117498747087552 1.070008897125609 1.1147777021443606 1.1338202670255253 1.175252412564939
 0.6399999999999997 0.8400283576000458 0.8058001930985395 0.7853019943349331 0.769161396142211 0.9949044140136039 1.0529818548999685 0.8572735863470236 1.0180848652573786 1.0679733148474462 1.0888650504379616 1.1311955546438988 1.1940134904055721
 0.6699999999999999 0.8449589739482608 0.8108156482982096 0.7902755499321348 0.774146946558389 0.9931207326616036 1.06735081968389 0.8602457737140607 1.0223421508167565 1.066127528888643 1.0919923455024776 1.1286489063767213 1.176560789006171
 0.7000000000000002 0.8498817901058366 0.8158336117669069 0.7952523228763013 0.7791366339327688 0.9918105455033839 1.0807396882217954 0.8638767421561493 1.0246762580935815 1.064437634262461 1.1108203396490488 1.126169159858181 1.1310662180120907
 0.7299999999999995 0.8547945089789266 0.820851211379086 0.8002299838856519 0.7841277207312949 0.9909334942564438 1.0931723260143418 0.8681053301734831 1.0252776817513176 1.062876691849194 1.088648149354956 1.1237482060408137 1.0785157448309644
 0.7599999999999998 0.8596950556164877 0.8258657798605249 0.8052063937447116 0.7891176706815042 0.9904500886657157 1.1046724243426667 0.8728723783539198 1.0243621253193105 1.0614231580334401 1.0546582772200548 1.1213800692606668 1.0329807454437585
 0.79 0.8645815688454643 0.8308748484603274 0.8101795916513748 0.7941041409915393 0.990322163423837 1.1152588693390655 0.8781209811454609 1.0221587412680062 1.0600597030028016 1.028113461959311 1.1190602752747338 0.9992279823909058
 0.8199999999999994 0.8694523922822803 0.8358761404594865 0.8151477832830523 0.7990849737077852 0.9905132216242727 1.1249444365510666 0.8837964507891254 1.0188987796745153 1.0587723120637609 1.0117976514212206 1.116785412998782 0.9772240817089788
 0.8499999999999996 0.8743060645989438 0.8408675630684659 0.8201093287571872 0.8040581865143537 0.9909887028818893 1.133736590088274 0.8898460037659639 1.0148058126332469 1.057549595719741 1.0061872756127102 1.114552829403456 0.9653289660207189
 0.8799999999999999 0.8791413091237139 0.8458471985434564 0.8250627304802745 0.8090219629436621 0.9917161860580688 1.1416393751365224 0.8962182980510232 1.0100882374225453 1.0563822554278515 1.010927115596731 1.1123604142853214 0.9616947051411255
 0.9100000000000001 0.8839570224273885 0.8508132953685497 0.8300066210879162 0.8139746423097485 0.9926654965155741 1.1486557131359678 0.9028629991086667 1.004934259862484 1.0552626668175584 1.0256180340875982 1.1102064497305442 0.9647412426143358
 0.9399999999999995 0.8887522621423223 0.855764257777393 0.8349397515076014 0.8189147091629092 0.9938086619464883 1.1547896851151567 0.9097304863064455 0.9995091806337921 1.054184552275589 1.0500757519900752 1.1080895012702285 0.9732514911487886
 0.9699999999999998 0.8935262341052859 0.8606986349069228 0.8398609793398908 0.8238407828982819 0.9951197026901681 1.16004856735921 0.9167717226695125 0.9939545804805476 1.053142722225748 1.0843063652467304 1.1060083416455306 0.9863279346023521
 1.0 0.8982782785815502 0.8656151097483669 0.8447692575588501 0.8287516072560468 0.9965743386023904 1.1644444908768463 0.923938269624383 0.9883889214974158 1.0521328696314978 1.1282987864881964 1.103961895872418 1.0033064092855124
 1.0299999999999994 0.9030078564453223 0.8705124878485346 0.8496636238015665 0.8336460400098922 0.9981497354193385 1.1679956541514258 0.9311824238071846 0.9829090942599432 1.051151405939314 1.1816354925938786 1.101949201226029 1.023660839182643
 1.0599999999999996 0.907714534574696 0.875389685729294 0.8545431902471545 0.8385230429925432 0.999824356860386 1.1707270567978654 0.9384574530456984 0.9775925148335496 1.0501953295253568 1.2429067344604743 1.0999693793051577 1.0469089660251427
 1.0899999999999999 0.9123979719298205 0.880245719589146 0.8594071341869896 0.8433816725409802 1.0015779087860368 1.172670760732002 0.9457179102571445 0.972499468541292 1.0492621198434096 1.3090613081718558 1.0980216149303903 1.0725231220714981
 1.12 0.9170579052805454 0.8850796947749728 0.864254689432638 0.8482210704694335 1.0033913327005575 1.1738656971634214 0.9529200114216927 0.967675487053631 1.0483496518019209 1.3306991231210983 1.0961051410829157 1.0998545377214501
 1.1499999999999995 0.921694136038429 0.8898907947013939 0.8690851385136522 0.8530404555676405 1.0052468188355022 1.1743570769084144 0.9600220800076187 0.9631536259087667 1.0474561264951507 1.3299020663573984 1.0942192286900454 1.128091118428495
 1.1799999999999997 0.9263065176139644 0.894678271864235 0.8738978058223452 0.8578391157540093 1.0071278249376325 1.1741954736482398 0.9669850693114554 0.9589565646027562 1.0465800147159179 1.2858980907111448 1.0923631778267282 1.1406192051975044
 1.21 0.9308949438294238 0.8994414385631604 0.8786920514935304 0.8626164008063508 1.009019096470574 1.1734356718428671 0.973773165416306 0.9550984942075313 1.045720010989057 1.2337539338941088 1.0905363117044207 1.1405457060474458
 1.2400000000000002 0.9354593384292276 0.9041796589772293 0.8834672662653595 0.867371715894361 1.0109066841778223 1.1721353709152247 0.9803544490687948 0.9515867857335252 1.044874995862326 1.1838668679126965 1.0887379707719145 1.140499203424799
 1.2699999999999996 0.9399996460443321 0.9088923420714963 0.8882228669846821 0.8721045154170923 1.0127779494393767 1.170353841417052 0.9867015655966149 0.9484234455194969 1.044044005113279 1.1393422497447911 1.0869675035418158 1.1404613312834968
 1.2999999999999998 0.9445158241265954 0.9135789353793218 0.8929582929174167 0.8768142977282114 1.0146215449000655 1.1681506171368685 0.9927923310602704 0.9456063649486843 1.0432262042540374 1.1013139302832187 1.0852242308555766 1.1404215310422732
 1.33 0.9490078362756957 0.9182389195056473 0.8976730026687338 0.8815006002421324 1.016427365692615 1.1655842946124935 0.9986101939077106 0.9431303637240056 1.0424208676419342 1.0697531013228545 1.0835068893078912 1.1403743746797073
 1.3599999999999994 0.9534756465891885 0.9228718038257089 0.902366471683516 0.886162995041877 1.0181864774113834 1.162711495459991 1.0041444774267223 0.9409880140535236 1.0416273611308862 1.0440742284531126 1.078834224486732 1.1403177006997716
 1.3899999999999997 0.9579192155013816 0.9274771226314087 0.9070381901937346 0.8908010849260624 1.0198910382153734 1.1595860219291154 1.0093903465057164 0.9391702388424328 1.0408451277231068 1.0234911699584313 1.0734939276197597 1.1402512880081481
 1.42 0.9623384960548655 0.9320544319368071 0.9116876616150211 0.8954144999869644 1.0215342304352317 1.1562582202540739 1.0143484781525824 0.9376667029038988 1.040073675670631 1.007199924749079 1.0695065040124536 1.1401758276904719
 1.4500000000000002 0.9667334315529414 0.9366033073355453 0.9163144013116522 0.9000028943948131 1.023110205873511 1.1527745466052863 1.0190244547453418 0.9364660514467431 1.039312568522675 0.9944614805670522 1.066618375496839 1.1400918813525394
 1.4799999999999995 0.9711039535130936 0.9411233417144675 0.9209179355322057 0.9045659435552924 1.0246140425250143 1.1491773228819326 1.0234279382418094 0.9355560697133463 1.0385614168516017 0.984632132175463 1.0646194260377815 1.1399980222154156
 1.5099999999999998 0.9754499807733445 0.9456141440501078 0.925497800699846 0.9091033416475778 1.026041706079858 1.145504661621187 1.0275717151059087 0.934923824908374 1.0378198713472955 0.977167990543176 1.063337987501594 1.1398843575326154
 1.54 0.9797714184036197 0.9500753382670108 0.930053542797129 0.9136147994197081 1.0273900110494116 1.141790537777247 1.0314707108343413 0.9345558192745553 1.037087616981129 0.9716178592589273 1.062634960850609 1.1396846130185203
 1.5699999999999994 0.984068157751194 0.9545065624637399 0.9345847170068815 0.9181000419635854 1.028656578185858 1.1380649837143615 1.035141066474619 0.9344381562200308 1.0363643681524177 0.9676117083752231 1.062398210012498 1.137224151502819
 1.5999999999999996 0.9883400761262999 0.9589074684260908 0.9390908873996793 0.9225588072699331 1.0298397868914018 1.1343543730905328 1.0385993446116526 0.9345567049449937 1.0356498645637755 0.9648482813013928 1.062537608365293 1.127097359033824
 1.63 0.9925870376521848 0.9632777213861079 0.9435716266628837 0.9269908443961601 1.0309387225220306 1.1306817576574009 1.041861902385822 0.9348972503490955 1.0349438677692593 0.9630834492482894 1.0629808254024873 1.1174381906484818
 1.6600000000000001 0.9968088928466026 0.9676169997697563 0.9480265161482269 0.9313959123486697 1.0319531195207468 1.1270671964463421 1.0449444384161986 0.935445619267572 1.0342461582469662 0.9621199491709103 1.0636697579253696 1.1087215725745914
 1.6899999999999995 1.0010054803892956 0.9719249952548044 0.9524551456520314 0.9357737783318321 1.0328833017148034 1.1235280345470784 1.047861697532694 0.9361877807647865 1.0335565329213177 0.9617986585022607 1.0645522110113443 1.1008671281384732
 1.7199999999999998 1.0051766267576001 0.9762014127378578 0.9568571138047322 0.9401242171505242 1.0337301212393175 1.1200790947530166 1.0506273096156136 0.9371099208131284 1.0328748030401274 0.9619913349608122 1.0633751399879916 1.0937780650194426
 1.75 1.0093221478285486 0.9804459703849879 0.961232027872704 0.9444470096244348 1.034494897244012 1.1167328037010122 1.0532537269613016 0.9381984960215828 1.0322007923923682 0.9625946574558757 1.0619779546732122 1.0873640276665082
 1.7799999999999994 1.013441849094244 0.9846583997725809 0.9655795041190469 0.9487419425477128 1.0351793555093236 1.1134992912881199 1.055752232771443 0.9394402695779274 1.031534335778849 0.963525378192621 1.0606000107648157 1.0815440814435728
 1.8099999999999996 1.0175355274121705 0.9888384458631254 0.969899167735381 0.9530088075997991 1.0357855696513507 1.1103865140154614 1.0581329951098013 0.94082233396826 1.0308752777106944 0.9647164015601355 1.059241182324687 1.0762467100439572
 1.8399999999999999 1.0216029714482318 0.9929858671308942 0.9741906531339506 0.9572474008871961 1.036315904896937 1.1074004239921784 1.0604051471179616 0.9423321237154791 1.0302234712745832 0.9661136245699673 1.0579011926627633 1.071409109666936
 1.87 1.0256439627405536 0.9971004354224373 0.9784536043135859 0.9614575229800977 1.0367729650391997 1.1045451786323817 1.0625768799580673 0.9439574217040096 1.0295787771932297 0.967673396790774 1.0565797607960246 1.0669763086140822
 1.8999999999999995 1.0296582772419924 1.0011819362045582 0.9826876756453622 0.9656389782350931 1.037159543219774 1.1018233702659703 1.0646555389508237 0.9456863604933599 1.0289410629811107 0.9693604810934335 1.0552766211070423 1.0629002781624628
 1.9299999999999997 1.0336456862954222 1.0052301682516624 0.9868925324768565 0.9697915748829828 1.0374785766240224 1.0992362574590189 1.0666477171395208 0.9475074215176615 1.0283102022420962 0.9711464174327276 1.0539915290654616 1.0591390954242481
 1.96 1.0376059574817837 1.009244943663992 0.9910678506274078 0.9739151245402056 1.0377331061089503 1.0967839810441564 1.0685593416522252 0.9494094326915103 1.0276860740481233 0.9730082100516757 1.0527242628899245 1.055656180766297
 1.9899999999999993 1.041538856374335 1.0132260877365393 0.9952133156743077 0.9780094422779548 1.0379262396374997 1.0944657576784245 1.0703957518312457 0.9513815658775009 1.0270685624124472 0.9749272738509607 1.051474625345083 1.0524196154631014
 2.0199999999999996 1.0454441474990048 1.0171734387406133 0.9993286238690136 0.9820743470506645 1.0380611207839143 1.0922800482978268 1.0721617674689625 0.9534133357284631 1.026457555818399 0.9768885882225984 1.0502424445370835 1.049401538243238
 2.05 1.0493215956185722 1.0210868480971769 1.0034134830168195 0.9861096617545186 1.038140901226222 1.0902247035540569 1.0738617487610078 0.9554945992352764 1.0258529468267632 0.9788800168291125 1.049027574877016 1.0465776153877506
 2.08 1.0531709669498595 1.0249661799411403 1.0074676122024204 0.9901152135986848 1.0381687176134955 1.0882970860185406 1.075499649050517 0.9576155574757248 1.0252546317108395 0.980891760288781 1.047829897928409 1.043926577879878
 2.1099999999999994 1.056992030411596 1.028811311658366 1.0114907432628453 0.9940908343276824 1.038147671876918 1.0864941737525147 1.077079059850833 0.9597667595071488 1.0246625101627256 0.9829159151800475 1.046649323156677 1.041429818439795
 2.1399999999999997 1.0607845586887832 1.0326221331950176 1.0154826204851997 0.9980363601034146 1.0380808150735668 1.0848126481133846 1.0786032513021002 0.9619391079108919 1.0240764850119604 0.9849461183381099 1.045485788736979 1.039071041615582
 2.17 1.064548329372033 1.036398546848046 1.0194430003110035 1.001951632579443 1.0379711335455193 1.0832489671247867 1.0800752068976998 0.9641238663925851 1.0234964619970652 0.9869772594292403 1.044339262405261 1.036835960357502
 2.1999999999999993 1.0682831259611199 1.0401404671251289 1.0233716512392572 1.0058364987052961 1.0378215374989246 1.081799425700721 1.0814976540135248 0.9663126677484133 1.0229223495522666 0.9890052484999661 1.0432097421379751 1.0347120332040518
 2.2299999999999995 1.0719887389795595 1.043847821247093 1.027268354898176 1.0096908109207998 1.0376348516014602 1.0804602078396552 1.0828730903025843 0.9684975220631813 1.0223540586178697 0.9910268275400096 1.0420972569697007 1.0326882369072514
 2.26 1.0756649664009297 1.047520549664526 1.0311329064515977 1.013514427411657 1.0374138074754615 1.079227428831203 1.0842038070913649 0.970670823730714 1.0217915024927473 0.9930394176124455 1.0410018677828905 1.0307548693041237
 2.29 1.07931161499467 1.051158607631967 1.0349651136017393 1.0173072137492962 1.0371610378821066 1.0780971715215113 1.085491909714042 0.9728253582962552 1.0212345966643372 0.9950409946744134 1.039923668002336 1.0289033792353663
 2.3199999999999994 1.0829285005586522 1.0547619622091542 1.0387647946271752 1.0210690433238145 1.0368790724203407 1.0770655163681084 1.086739335160578 0.97495430987329 1.0206832587001333 0.9970299882489417 1.038862784360603 1.0271262187365302
 2.3499999999999996 1.0865154487020208 1.0583305915201873 1.0425317811009176 1.0247997947467749 1.036570334199352 1.0761285676178343 1.0879478678013204 0.9770512695085252 1.0201374081213341 0.9990051990853992 1.037819377635648 1.0254167154740461
 2.38 1.0900722953233615 1.0618644864978002 1.0462659180965375 1.0284993541389955 1.0362371376983432 1.0752824760211865 1.0891191533312092 0.9791102450054119 1.0195969662987343 1.0009657317273177 1.036793643344975 1.0237689619880879
 2.41 1.0935988869957685 1.065363651167555 1.049967063406628 1.0321676154098895 1.0358816869460101 1.0745234592321395 1.0902547106511147 0.9811256723163773 1.0190618563601168 1.0029109394090465 1.0357858124367159 1.0221777197821762
 2.4399999999999995 1.0970950812538094 1.068828103119003 1.053635087908873 1.035804481645398 1.0355060745811162 1.0738478195420704 1.0913559427107167 0.9830924259878184 1.0185320031066825 1.0048403788918758 1.0347961519759323 1.0206383358947146
 2.4699999999999998 1.1005607468726684 1.072257872988473 1.0572698743769529 1.0394098651667942 1.0351122812935074 1.0732519595130245 1.0924241461660351 0.9850058293191282 1.0180073329346708 1.00675377342289 1.0338249657718954 1.0191466706998504
 2.5 1.0974239224967208 1.0756530040736525 1.0608713176816913 1.042983686987979 1.0347021757891284 1.072732393152572 1.093460519759109 0.9868616624566524 1.0174877737676562 1.0086509822784944 1.032872595015574 1.017699035048615
 2.5299999999999994 1.0930955487277192 1.0790135519259216 1.0644393261686123 1.0465258770227521 1.0342775153584576 1.0722857518842908 1.0944661722010274 0.9886561680531578 1.0169732549818162 1.01053197566171 1.0319394188526054 1.016292135472229
 2.5599999999999996 1.0888543536506328 1.0823395828558553 1.0679738214475645 1.0500363778330737 1.0338399469022175 1.0719087847009288 1.0954421292127936 0.9903860541311875 1.0164637073716563 1.0123968140978796 1.0310258549470674 1.0149230265901625
 2.59 1.0846988124602053 1.0856311724995251 1.0714747386127463 1.0535151426796894 1.0333910086367801 1.0715983533944318 1.0963893399280416 0.9920484935312466 1.0159590630687578 1.0142456313042931 1.0301323600133578 1.0135890697850556
 2.62 1.080627412833782 1.0861863907043965 1.072886267265476 1.0569621381283607 1.0329321323269074 1.0713514271956317 1.097308682623737 0.993641120433681 1.0154592555114013 1.01607862016367 1.029259430259584 1.0122878966602578
 2.6499999999999995 1.07663865521131 1.0823509258969164 1.0690649811367496 1.0603773433435606 1.0324646461343168 1.071165075928901 1.0982009698688469 0.9951620232800735 1.0149642193955248 1.0178960209306975 1.0284076018790458 1.0110173776560334
 2.6799999999999997 1.0727310527096554 1.0785927189819162 1.0653243637550123 1.0634174714190419 1.031989777985582 1.0710364666984074 1.0990669536019837 0.9966097344450322 1.0144738906217396 1.0196981117080686 1.0275774513734728 1.0097755941762259
 2.71 1.068903131465082 1.074910356325093 1.0616628300729278 1.0597827987697315 1.0315086594380256 1.070962861587848 1.099907329729744 0.9979832167476754 1.0139882062728072 1.0214852002924175 1.0222699632652485 1.0085608146050973
 2.7399999999999993 1.0651534292781895 1.071302446486543 1.0580788125827976 1.0562254565853948 1.0310223299667411 1.070941616821857 1.100722742326358 0.9992818469731244 1.0135071045734785 1.023257617563127 1.0139958822253838 1.0073714728588925
 2.7699999999999996 1.0614804963285893 1.0677676135300107 1.0545707607503818 1.0527438905555364 1.03053174150332 1.0709701825410107 1.1015137881791226 1.0005053962768535 1.0130305248246048 1.025015711959341 1.0063296777845832 1.0062061499834982
 2.8 1.0578829048645115 1.0643044952952216 1.0511371463874397 1.0493365767201315 1.0300377632390587 1.0710461024284221 1.1022810204244777 1.001654008441573 1.0125584074402347 1.0267598448407185 0.999276608697711 1.0050635575047355
 2.83 1.0543592496634213 1.0609117369679275 1.0477764642620109 1.0460020150157714 1.0295411865666546 1.0711670131302249 1.1030249523337048 1.0027281752523507 1.0120906938395917 1.0284903866374044 0.9928280979594746 1.0039425234527677
 2.8599999999999994 1.0509081317432694 1.0575879904425847 1.0444872325177634 1.0427387324998865 1.0290427300603495 1.0713306432009269 1.1037460608017433 1.0037287102256318 1.0116273264792257 1.0302077137483323 0.9869657963377225 1.0028419792639642
 2.8899999999999997 1.0475281652007862 1.054331935922578 1.0412679970989664 1.0395452863723467 1.0285430444499761 1.0715348111972212 1.1044447891541456 1.00465672066332 1.0111682487886346 1.0319122057162105 0.9816648737145037 1.0017609491460888
 2.92 1.044217979401119 1.0511422837162652 1.0381173331797875 1.0364202652805297 1.0280427176223608 1.0717774244645444 1.1051215512922674 1.0055135787523923 1.0107134051676088 1.033604243218388 0.976896573251242 1.0006985397338486
 2.9499999999999993 1.040976218987983 1.0480177571809168 1.0350338394318523 1.0333622880939455 1.0275422793642273 1.0720564769121186 1.105776731848703 1.0063008920487242 1.0102627409304752 1.0352842061324186 0.9726301259532146 0.9996539315629658
 2.9799999999999995 1.0378015440102608 1.044957089732204 1.0320161335185016 1.0303700020295334 1.0270422060647357 1.0723700451675828 1.1064106919180965 1.0070204742031592 1.0098162023386186 1.0369524720526186 0.9688341425182205 0.9986263716328132
 3.01 1.0346926300254573 1.041959025521738 1.0290628598009146 1.0274420712273873 1.0265429251312685 1.0727162878162968 1.1070237693672773 1.0076743156155565 1.0093737365305078 1.0386094148313756 0.9654775945307623 0.9976151663466126
 3.039999999999999 1.0316481681864191 1.0390223276232504 1.0261726915947396 1.0245771650001565 1.026044819197863 1.0730934417406424 1.1076162814996593 1.0082645550450131 1.008935291507063 1.040255403844256 0.9625304812950954 0.9966196754859311
 3.0700000000000003 1.0286668652671116 1.036145784679162 1.023344318012228 1.021773954725104 1.0255482300580994 1.0734998194158543 1.108188527461543 1.008793452198491 1.008500816135645 1.041890802958953 0.9599642622412983 0.9956393070234419
 3.0999999999999996 1.0257474437159342 1.033328221284549 1.0205764426748285 1.0190311332428976 1.0250534624006065 1.0739338061045274 1.1087407898453527 1.009263361266731 1.008070260110384 1.0435159698982925 0.957752116656037 0.9946735121687453
 3.129999999999999 1.0228886417820187 1.0305685056205824 1.0178677899236597 1.0163474312199217 1.0245607871155213 1.074393857549902 1.1092733366950451 1.0096767062340852 1.0076435739373535 1.0451312556376795 0.9558690793216673 0.9937217813993175
 3.16 1.0200892137411497 1.0278655200800273 1.0152171125193181 1.0137216035215921 1.0240704445174806 1.0748784963337208 1.1097864231533414 1.0100359574542885 1.007220708920996 1.046737003707582 0.9542920881200452 0.9927836404109396
 3.1899999999999995 1.0173479299121437 1.0252181392331856 1.012623197290468 1.0111524239736696 1.0235826472458909 1.0753863098929592 1.1102802928524351 1.0103436104375465 1.0068016171437586 1.0483335505935276 0.9529999708347798 0.9918586469463957
 3.219999999999999 1.0146635773453125 1.0226252417020003 1.010084856153986 1.0086386952821265 1.023097582858422 1.0759159476147637 1.110755179391532 1.0106021660479154 1.0063862514545745 1.0499212243144065 0.9519733910195907 0.9909463879007383
 3.25 1.012034960847096 1.020085711729985 1.0076009209603711 1.0061792442431656 1.0226154162609156 1.0764661180845376 1.1112113075421703 1.0108141134035993 1.0059745654374979 1.0515003452461347 0.9511947675807448 0.9900464763424761
 3.2799999999999994 1.0094609041860467 1.0175984453974891 1.0051702342447264 1.0037729015090058 1.0221362919273638 1.0770355867008927 1.1116488941407585 1.010981914019025 1.0055665134320062 1.053071225163487 0.9506481785010585 0.9891585493766897
 3.3100000000000005 1.0069402516610806 1.0151623559882417 1.0027916438626931 1.0014185153339294 1.0216603358686296 1.0776231733234631 1.112068149545495 1.0111079883116023 1.005162050474631 1.054634167851619 0.9503192562250469 0.9882822659085058
 3.34 1.004471869629631 1.0127763860532326 1.000464009909182 0.9991149644367336 1.021187657453484 1.078227749644066 1.1124692780669072 1.0111947040865399 1.0047611323096062 1.056189468305842 0.950195079943736 0.9874173047013493
 3.369999999999999 1.0020546454948507 1.0104395251381035 0.9981862133018371 0.9968611588101624 1.0207183510438238 1.078848237163136 1.1128524792880814 1.011244366890173 1.0043637153756029 1.0577374132425508 0.9502640683616832 0.9865633627090915
 3.4000000000000004 0.9996874816868644 1.0081507975392618 0.9959571576130433 0.9946560266349351 1.0202524975010316 1.0794836046715375 1.1132179486681792 1.0112592117435302 1.003969756779573 1.0592782809044188 0.9505158753954142 0.9857201535233706
 3.4299999999999997 0.9973692845262052 1.0059092172500979 0.9937757744264051 0.992498522970477 1.019790165496131 1.0801328666325922 1.1135658784472469 1.0112413971745724 1.003579214292424 1.0608123409252883 0.9509412903526542 0.9848874060897135
 3.459999999999999 0.995098960521779 1.0037138234686953 0.99164101291945 0.9903876373824385 1.01933141271176 1.080795080661959 1.1138964582974538 1.0111930001392349 1.0031920463405113 1.0623398545826408 0.9515321434253874 0.9840648632059601
 3.49 0.9928754283766654 1.0015636967554933 0.989551830271731 0.9883223651205686 1.0188762869925005 1.081469345662331 1.1142098759515164 1.0111160126876158 1.002808211975907 1.0638610747508501 0.9522812171331676 0.9832522805250683
 3.5199999999999996 0.9906976312768903 0.9994579245258031 0.9875072071898412 0.9863017130925478 1.0184248272385839 1.0821548003833588 1.114506318057252 1.0110123398286426 1.0024276708828728 1.0653762459866751 0.9531821637466997 0.9824494257698362
 3.549999999999999 0.9885645611662648 0.9973956209457402 0.9855061426204301 0.9843247305377467 1.0179770643733237 1.0828506210504152 1.1147859703056007 1.0108837980785097 1.0020503833700571 1.0668856046167257 0.9542294286970758 0.9816560774706424
 3.58 0.9864753036535303 0.9953759115951613 0.9835476492872139 0.9823904976250528 1.0175330220940726 1.0835560202319812 1.1150490182874702 1.0107321156071265 1.0016763103222424 1.0683893788178231 0.9554181798119217 0.9808720243015117
 3.6099999999999994 0.9844290485746958 0.9933979001895814 0.9816307799190032 0.9804981073679393 1.0170927176315994 1.084270244503779 1.115295647796028 1.010558932584777 1.0013054132402779 1.0698877887368834 0.9567442420529506 0.9800970643115381
 3.6400000000000006 0.9824249617525691 0.9914606883243309 0.9797546450057641 0.978646671869452 1.0166561623816746 1.0849925735175283 1.1155260452049962 1.0103658026181517 1.000937654184562 1.0713810465928741 0.9582040374340597 0.9793310042449299
 3.67 0.9804621169508385 0.9895633761450942 0.9779183731703842 0.9768352960302114 1.0162233624751726 1.085722318303132 1.115740397795335 1.0101541943574421 1.000572995805073 1.072869356797625 0.9597945297501465 0.9785736589051677
 3.6999999999999993 0.9785395751762609 0.9877050694926659 0.9761210686188271 0.9750630690552722 1.0157943193726933 1.0864588198463139 1.1159388941770327 1.0099254939361462 1.0002114012890893 1.0743529160708665 0.961513173780963 0.9778248506022766
 3.7300000000000004 0.9766564082851454 0.9858849029342984 0.9743618488400898 0.9733290988499697 1.0153690302869958 1.0872014474501768 1.1161217244373791 1.0096810077142777 0.9998528343886459 1.0758319135727845 0.9633578684798039 0.9770844086420336
 3.76 0.9748117003225838 0.9841020343720146 0.9726398885758503 0.9716325275506073 1.0149474886484056 1.087949597968553 1.116289080326661 1.0094219648594684 0.9994972593919806 1.0773065310306293 0.9653269139464342 0.9763521688397852
 3.789999999999999 0.9730045542485017 0.9823556306056194 0.9709544089991127 0.9699725216240438 1.0145296844894904 1.088702694212765 1.1164411556691132 1.0091495206855328 0.9991446411114575 1.0787769428884975 0.9674189716456318 0.975627973132827
 3.8200000000000003 0.9712341124265933 0.9806448717134018 0.969304637941109 0.9683482787963982 1.0141156047928108 1.0894601838083435 1.1165781461055015 1.0088647597888105 0.9987949448824542 1.0802433164082768 0.9696330276885732 0.9749116691540927
 3.8499999999999996 0.9694995917852438 0.9789689843858014 0.9676898205194515 0.9667590079892836 1.013705233817773 1.0902215381552054 1.1167002496501688 1.0085686993084177 0.9984481365507971 1.081705811850119 0.9719683588046237 0.9742031098835913
 3.879999999999999 0.9678002861219683 0.9773272739789753 0.9661091869463139 0.9652039170028672 1.0132985534081103 1.0909862514060027 1.1168076664320008 1.0082622924291442 0.9981041824643206 1.0831645825702054 0.9744245006688619 0.9735021532971029
 3.91 0.966135459869121 0.9757190618442682 0.9645619574021183 0.9636822337986573 1.012895543240747 1.0885457846451168 1.116900598915585 1.007946431356869 0.9977630494630008 1.0846197751815456 0.977001218368196 0.9728086622763286
 3.9399999999999995 0.9645043299682383 0.9741436078083918 0.9630473581824521 0.9621932165950291 1.0124961810398565 1.0849508975527158 1.1169792518786839 1.0076219509009956 0.9974247048702116 1.08607152970378 0.9796984787509828 0.9721225038488317
 3.969999999999999 0.9629061210945169 0.9726001680982002 0.9615646026787061 0.9607361584294072 1.0121004428545382 1.0814059049295235 1.1170438324786005 1.0072896315160573 0.9970891164926723 1.0875199796471655 0.9825164243330313 0.9714435495019647
 4.0 0.9613400699931649 0.9710880216590834 0.9601129048753059 0.9593103806797618 1.0117083032010648 1.077910035686994 1.1170945498938405 1.0069502024479053 0.9967562525918545 1.0889652522541962 0.9854553487504312 0.9707716745588559
 4.029999999999999 0.9598054238247649 0.969606489606873 0.9586915282889574 0.9579151955170353 1.0113197352480183 1.0744625269019838 1.117131615531786 1.0066043447082276 0.9964260818950033 1.0904074685161245 0.9885156732158045 0.9701067581415685
 4.0600000000000005 0.9583014367279299 0.9681549615050979 0.9572997756564838 0.9565498936350973 1.010934711020023 1.071062624616344 1.1171552434039391 1.0062526939831056 0.9960985735884407 1.0918467434164079 0.9916979241938755 0.9694486829106648
 4.09 0.9568273662835329 0.9667328741976622 0.9559370005029333 0.9552137659941842 1.0105532014792908 1.0677095835020545 1.1171656488661252 1.0058958434266216 0.9957736972814608 1.09328318602895 0.9950027117545144 0.9687973349246093
 4.119999999999999 0.9553824759122813 0.9653396249000892 0.9546026118387729 0.9539061124045496 1.0101751767269382 1.0644026679327796 1.1171630502724827 1.005534346199223 0.9954514230423559 1.0947168995505097 0.998430708731096 0.9681526034282069
 4.15 0.9539660493734656 0.963974584571659 0.9532960051829082 0.9526262609891756 1.0098006060598 1.061141152180265 1.1171476660207755 1.0051687180982078 0.995131721359571 1.0961479816458635 1.0019826302962738 0.96751438066444
 4.18 0.9525774150637254 0.9626371306792851 0.9520165547288446 0.9513735691600349 1.0094294581327308 1.0579243207434734 1.1171197178609233 1.0047994397966757 0.9948145631359928 1.0975765244916964 1.0056592140090963 0.9668825618452868
 4.209999999999999 0.9512159998889187 0.9613266233416358 0.9507636472998673 0.9501474270986865 1.0090617010159688 1.0547514682775878 1.1170794283847467 1.0044269592538004 0.9944999196977893 1.0990026146930472 1.0094611999933338 0.9662570449266088
 4.24 0.949881357973978 0.9600424004258876 0.9495366718488452 0.9489472523471143 1.008697302326846 1.051621899081459 1.1170270209853808 1.004051693663099 0.9941877627749669 1.100426333903095 1.0133893114624595 0.9656377304812747
 4.27 0.9485730130235392 0.9587838361536924 0.9483350333543417 0.9477724925195279 1.0083362292800002 1.0485349287639583 1.1169627214801174 1.0036740315543877 0.9938780644980945 1.1018477583474366 1.017444235046307 0.9650245216446347
 4.299999999999999 0.9472903836449724 0.9575503569890138 0.9471581568774958 0.9466226008828578 1.0079784487574743 1.0454898832529684 1.1168867552165214 1.0032943346710876 0.9935707973909826 1.103266959477926 1.0216266010473838 0.9644173239111087
 4.33 0.9460328826937072 0.9563414041206375 0.9460054625739538 0.9454969977121532 1.0076239274334178 1.0424860989127822 1.1167993500086872 1.0029129395591614 0.9932659343669688 1.1046840037713146 1.025936963704181 0.9638160451420443
 4.359999999999999 0.9447999353411696 0.955156408032793 0.9448763646126306 0.9443951023227619 1.0072726317522385 1.0395229226397342 1.1167007328529017 1.002530159717752 0.9929634487120449 1.1060989530071481 1.0303757809115641 0.9632205953833957
 4.389999999999999 0.943590979006685 0.9539948067064357 0.943770306512052 0.9433163478048829 1.0069245280471621 1.0365997120738708 1.1165911325484483 1.00214628629573 0.9926633141007608 1.1075118644206317 1.0349433937955936 0.9626308868074407
 4.42 0.9424054623106679 0.9528560554528269 0.9426867615045769 0.9422601877692234 1.0065795825661574 1.033715835281673 1.1164707770006235 1.0017615903707622 0.9923655045610467 1.1089227905710342 1.0396400056648378 0.9620468336088841
 4.449999999999999 0.9412428445802643 0.9517396059812446 0.9416252248545938 0.9412261127701775 1.0062377615208833 1.030870670636042 1.1163398951025965 1.001376323848124 0.9920699944923426 1.1103317798103784 1.0444656606963 0.9614683519961744
 4.48 0.9401025961312452 0.9506449060842748 0.940585207774836 0.940213645579334 1.005899031131623 1.028063606982153 1.1161987151165125 1.0009907208749365 0.9917767586460009 1.1117388761459752 1.0494202218346356 0.9608953600238337
 4.51 0.938984198450755 0.9495714367267594 0.9395661987406392 0.9392223168032032 1.0055633576653786 1.0252940434545934 1.1160474662878528 1.0006049989834391 0.991485772121389 1.1109664319188646 1.0545033482762882 0.9603277775975538
 4.539999999999999 0.937887147363738 0.9485187553521275 0.9385676746438065 0.9382516462040247 1.0052307074585363 1.022561389488069 1.1158863760542719 1.0002193601246034 0.9911970103710646 1.1081475910717833 1.0597144723058225 0.959765526347292
 4.57 0.9368109603886499 0.9474864788519355 0.9375891156115674 0.93730114428676 1.0049010469688993 1.0198650643115945 1.115715672202196 0.9998339919408892 0.990910449168271 1.1053536181976007 1.0650527755175343 0.9592085296082331
 4.6 0.9357551799641168 0.9464742057140265 0.936630018888863 0.9363703384359461 1.0045743427727851 1.017204497300745 1.1155355818130346 0.9994490683633224 0.9906260646417486 1.1025842619798354 1.0690358496178973 0.9586567123472989
 4.629999999999999 0.9347193577749193 0.9454815162556409 0.9356899278675961 0.9354587814536277 1.0042505616289343 1.0145791275998892 1.1153463310687908 0.9990647508272037 0.9903438332398142 1.0998392684769662 1.0718408720171428 0.9581100011210015
 4.66 0.9337030590252136 0.9445079866494455 0.934768453996055 0.9345660341546385 1.0039296704685317 1.0119884041018157 1.1151481453036585 0.9986811888986882 0.9900637317215324 1.0971183868039658 1.0746992533557602 0.957568324015277
 4.6899999999999995 0.9327058542590851 0.9435532208946436 0.933865208337556 0.9336916670168343 1.0036116364346332 1.0094317849109489 1.1149412487017152 0.99829852121238 0.9897857371776508 1.0944213667640899 1.0776063142992154 0.9570316105711374
 4.719999999999999 0.9317272699703594 0.9426168176122509 0.9329797575079048 0.9328352543916569 1.0032964268823346 1.0069087379671346 1.1147258643398459 0.9979168760353989 0.989509827002764 1.091747959898738 1.0805569063150866 0.9564997917697475
 4.75 0.9307668470797568 0.9416983446319769 0.9321116664198783 0.9319963693393838 1.002984009416009 1.0044187413317465 1.1145022139423446 0.9975363721101456 0.9892359789037357 1.0890979194727555 1.0835453961863557 0.9559727999735621
 4.779999999999999 0.9298241713090869 0.9407973674628121 0.9312605122501036 0.9311745813504597 1.0026743518909633 1.0019612796008044 1.1142705177565233 0.997157119151229 0.9889641708862582 1.0864710004537779 1.0865656517187468 0.9554505689090185
 4.8100000000000005 0.9288988520751653 0.9399134702633924 0.9304258822095601 0.9303694590955587 1.0023674224273202 0.9995358492009405 1.1140309945360602 0.9967792184857736 0.988694381254196 1.083866959041389 1.089611030828653 0.9549330335804882
 4.84 0.9279905087559603 0.9390462563179103 0.9296073763339265 0.9295805741094849 1.0020631894225671 0.997141953366822 1.1137838614406945 0.9964027636231698 0.9884265885987658 1.0812855534903978 1.0926743738732156 0.9544201302558033
 4.869999999999999 0.9270987616336397 0.9381953381448067 0.9288046128369718 0.9288075097456723 1.0017616215683445 0.9947791051432926 1.1135293332907779 0.9960278407530403 0.988160771810012 1.0787265453563215 1.0957480002272888 0.9539117964291606
 4.9 0.9262232392284018 0.9373603326160751 0.928017229107807 0.9280498775165125 1.001462687835092 0.9924468243160529 1.1132676240161903 0.9956545292068792 0.9878969100510213 1.0761896952069794 1.0988237096946865 0.953407970847902
 4.93 0.9253635793549391 0.9365408625757565 0.9272448800932604 0.9273073304029502 1.0011663575190113 0.9901446441331734 1.1129989446611468 0.9952829018732832 0.9876349827693396 1.0736747683816157 1.101892790980779 0.9529085933103065
 4.959999999999999 0.9245194299488277 0.9357365563365967 0.9264872423838479 0.9265795428749772 1.0008726002160122 0.9878720993007839 1.1127235046853219 0.9949130257742205 0.9873749696801246 1.0711815287187063 1.1049460337878632 0.9524136048196077
 4.99 0.9236904473669032 0.9349470470548074 0.9257440414529086 0.9258662098977037 1.000581385839589 0.9856287364228535 1.1124415112333494 0.9945449621933431 0.9871168507782659 1.0687097469875209 1.1079737534916756 0.9519229474406075
 5.02 0.9228762970724516 0.9341719727164755 0.92501502626064 0.9251670380391843 1.0002926846288425 0.9834141093697086 1.1121531691439905 0.9941787672712739 0.9868606063145311 1.066259191307343 1.1109658203595103 0.9514365643322407
 5.049999999999999 0.9220766543574834 0.9334109805406587 0.9242999009347255 0.9244817250167454 1.0000064671377382 0.9812277794558195 1.111858680961543 0.9938144921899443 0.9866062168055016 1.0638296342914506 1.113911700122216 0.9509543996675376
 5.08 0.9212912031344267 0.9326637371451065 0.9235983476378937 0.9238099574008469 0.9997227042580281 0.9790693175469949 1.1115582469083485 0.9934521836453101 0.9863536630250866 1.0614208497512898 1.1168005065276354 0.9504763986084352
 5.109999999999999 0.9205196358498924 0.9319299362941633 0.9229100538869943 0.9231514085364338 0.9994413672045219 0.9769382984353134 1.111252064631321 0.9930918839125287 0.9861029260039675 1.0590326152945968 1.1196210609668462 0.9500025073740215
 5.139999999999999 0.9197616517991953 0.931209314476499 0.9222347104666575 0.9225057542598893 0.999162427533264 0.9748343073749606 1.1109403292059383 0.9927336314456507 0.985853987011021 1.0566647083795706 1.1223619680660253 0.9495326730768152
 5.17 0.9190169545711768 0.9305016263311146 0.9215720105117171 0.9218726853099142 0.9988858571280552 0.9727569354904704 1.1106232332173729 0.9923774607663098 0.9856068275724779 1.054316909197036 1.125011700225139 0.9490668437916909
 5.199999999999999 0.918285246734202 0.9298065803892168 0.920921653826765 0.9212519063291609 0.998611628209912 0.970705781311664 1.11030096635624 0.9920234029840689 0.9853614294489468 1.0519890011723554 1.1275586957602677 0.9486049685084978
 5.23 0.9175662176948789 0.9291238752054287 0.9202833513528521 0.9206431310367815 0.9983397133326912 0.9686804502488444 1.109973715998395 0.9916714859166813 0.9851177746435553 1.0496807697157493 1.1299914663712904 0.9481469970955096
 5.26 0.9168595283004342 0.928453222892557 0.9196568250780981 0.9200460788405849 0.9980700853919267 0.9666805545529646 1.1096416663179252 0.9913217343526153 0.9848758453875215 1.0473920009014872 1.1322987166116256 0.9476928802925126
 5.289999999999999 0.9161648368352022 0.9277943494409042 0.919041804955322 0.9194604739627597 0.9978027176094235 0.9647057129285344 1.1093049986985424 0.9909741700503858 0.9846356241468408 1.0451224847946117 1.1344694699257154 0.9472425697073614
 5.32 0.9154818612256488 0.9271469976780509 0.9184380270040844 0.9188860471480957 0.9975375835490539 0.9627555516750395 1.1089638920300562 0.9906288122847826 0.984397093615125 1.0428720129527669 1.136493202376288 0.9467960177361565
 5.35 0.9148103828951886 0.9265109307126576 0.9178452322805359 0.9183225379922142 0.9972746571012072 0.9608297017511287 1.108618522020132 0.9902856777065274 0.9841602367062698 1.0406403791179182 1.1383599799174178 0.9463531776224503
 5.379999999999999 0.9141501867538198 0.9258859356636089 0.9172631657105157 0.917769688898197 0.9970139124932871 0.9589278019318845 1.1082690614874764 0.9899447806324311 0.9839250365564558 1.0384273784880333 1.1400605947652718 0.9459140033866369
 5.41 0.9135010259862932 0.925271813229589 0.9166915749957489 0.9172272435258009 0.9967553242802083 0.9570494967921048 1.1079156803414243 0.9896061331656334 0.9836914765174241 1.0362328125525782 1.1415867005979976 0.9454784498272311
 5.4399999999999995 0.9128626498701493 0.9246683549188894 0.9161302095282444 0.9166949595265752 0.9964988673218693 0.9551944371390837 1.1075585454665546 0.9892697454623356 0.9834595401531301 1.0340564787637865 1.1429309385246889 0.9450464724526793
 5.469999999999999 0.9122348114008512 0.924075334664745 0.9155788203264521 0.9161726247984756 0.9962445168887157 0.9533622783751836 1.1071978207880235 0.9889356255112851 0.983229211243076 1.031898180719998 1.1440870544099937 0.9446180275803702
 5.5 0.9116172658499533 0.9234925218182841 0.9150371664136436 0.9156600389528435 0.9959922484562798 0.9515526841912489 1.1068336671841212 0.9886037798242757 0.9830004737627185 1.0297577240927254 1.1450499975418662 0.9441930722114407
 5.529999999999999 0.9110097707996268 0.922919688262601 0.9145050229932572 0.9151569890941076 0.9957420378953712 0.9497653214697248 1.1064662424385538 0.9882742129520601 0.9827733119017514 1.0276349146043318 1.1458160054639084 0.9437715640549627
 5.559999999999999 0.9104120844056327 0.9223566109634413 0.9139821794773617 0.9146632547503692 0.9954938613804325 0.9479998648531263 1.1060957015549153 0.9879469280568198 0.98254771004523 1.0255295640569715 1.1463826592925823 0.9433534615043033
 5.59 0.9098239652087026 0.9218030744959584 0.9134684325746623 0.9141786100542575 0.9952476953995744 0.9462559929059369 1.1057221959248587 0.987621926790851 0.9823236527780352 1.023441483262932 1.1467489238517583 0.9429387236288651
 5.619999999999999 0.9092451709112668 0.9212588702106199 0.9129635827568485 0.9137028310225705 0.9950035167586737 0.944533390635292 1.105345874865554 0.987299209383746 0.9821011248773397 1.0213704852784442 1.146915153283274 0.9425273101843992
 5.65 0.9086754573562681 0.9207237929703931 0.9124674342506633 0.9132356998422466 0.9947613025629369 0.9428317481840995 1.1049668834922546 0.986978774840388 0.9818801113149229 1.0193163877600435 1.1468830764102833 0.9421191815804448
 5.68 0.9081145770520012 0.9201976405905494 0.9119797999902453 0.9127770042232122 0.9945210302335328 0.9411507604672833 1.1045853645964936 0.9866606209932254 0.9816605972461616 1.0172790085935235 1.1466557522931424 0.9417142986692753
 5.709999999999999 0.9075622783106461 0.9196802131679425 0.9115005045864333 0.9123265372201637 0.9942826774943772 0.9394901274953362 1.1042014577223522 0.9863447444820324 0.9814425680176369 1.0152581686438378 1.1462375029767369 0.941312623344281
 5.74 0.9070183028648824 0.9191713084694406 0.9110293713458901 0.9118840976146565 0.9940462223648163 0.9378495552478885 1.1038152994658432 0.9860311410202165 0.9812260091568774 1.0132536909387095 1.1456338245323483 0.9409141176680151
 5.77 0.9064823845492631 0.9186707186869336 0.9105662141380169 0.9114494905481489 0.9938116431667146 0.9362287531180904 1.1034270233169803 0.9857198052615512 0.9810109063722319 1.0112653991469678 1.144851278770945 0.9405187445383163
 5.799999999999999 0.9059542486787286 0.9181782383238115 0.9101108519328136 0.9110225326480421 0.9935789185140189 0.9346274363893228 1.1030367596826025 0.9854107310265885 0.9807972455474641 1.009293123559102 1.143897370644341 0.9401264673480423
 5.83 0.90543361808915 0.9176936704067753 0.9096631135071913 0.9106030548760735 0.9933480273154061 0.9330453249944686 1.1026446361803597 0.985103911288352 0.9805850127455127 1.0073366914377493 1.1427804151550252 0.9397372501128345
 5.859999999999999 0.9049202210132146 0.9172168182435803 0.9092228370299829 0.9101908986501659 0.9931189487517518 0.9314821433666385 1.1022507773161365 0.9847993382204052 0.9803741941980295 1.0053959349809949 1.1415093977522535 0.9393510573654318
 5.889999999999999 0.9044138013437175 0.9167474860132891 0.908789868112093 0.909785908245464 0.9928916623032293 0.9299376201880616 1.1018553047029016 0.9844970033065437 0.9801647763097501 1.0034706878114585 1.140093832890626 0.9389678542176743
 5.92 0.9039141401856474 0.9162854793739559 0.9083640534232345 0.9093879223234733 0.9926661477266823 0.928411489206673 1.1014583369333995 0.9841968972989044 0.9799567456480034 1.0015607862308658 1.1385436240724882 0.9385876062929803
 5.949999999999999 0.9034210869384989 0.9158306052699983 0.9079452340657816 0.9089967721174546 0.992442385050536 0.926903487733636 1.1010599898558286 0.9838990104233325 0.9797500889524242 0.9996660686700842 1.136868928961901 0.9382102797479188
 5.98 0.9029345946731331 0.9153826728028696 0.9075332467262207 0.9086122884204269 0.9922203545509412 0.925413358477468 1.1006603762726517 0.9836033323213957 0.9795447931165002 0.997786373135475 1.135080032859685 0.9378358412655761
 6.01 0.9024547360875506 0.9149414959894386 0.907127927248478 0.9082343068909786 0.9920000368823798 0.9239408472734016 1.1002596062343404 0.9833098519840391 0.9793408452016115 0.9959215440474827 1.1331872328658683 0.9374642580352166
 6.039999999999999 0.9019816548716273 0.9145068984132987 0.9067291112063849 0.9078626745524634 0.991781412799523 0.922485705018425 1.0998577869863126 0.9830185580280411 0.9791382324212936 0.994071426379926 1.1312007315298445 0.937095497689187
 6.07 0.9015154325525998 0.9140787190918527 0.9063366350573343 0.9074972549996314 0.9915644634371059 0.9210476858709749 1.099455022898555 0.9827294386697698 0.9789369421478797 0.9922358642989062 1.129130545393604 0.9367295284785726
 6.1 0.9010560050841514 0.9136568185023908 0.9059503379036151 0.9071379280268506 0.9913491701489345 0.9196265487563213 1.0990514157064464 0.9824424815509598 0.978736961903607 0.9904147088326631 1.126986425624354 0.9363663189524445
 6.129999999999999 0.9006032418786525 0.9132410762887275 0.905570063113716 0.9067845858013932 0.9911355145650198 0.9182220557609773 1.0986470643284552 0.9821576740366798 0.9785382793669815 0.9886078087234758 1.1247777933646397 0.9360058382967704
 6.16 0.9001570104813341 0.9128313742607395 0.9051956587281715 0.9064371239263771 0.9909234785146586 0.9168339734445254 1.0982420650686855 0.9818750031282324 0.9783408823600777 0.9868150175823018 1.1225136845964396 0.9356480560303595
 6.1899999999999995 0.8997171836916422 0.9124275762876044 0.9048269785755583 0.9060954314346006 0.9907130441498211 0.9154620717621169 1.0978365115546307 0.9815944554710878 0.9781447588529666 0.9850361896571709 1.1202027096501972 0.9352929421917029
 6.219999999999999 0.8992836397902622 0.9120295356439732 0.9044638863650896 0.9057593918614071 0.990504193784858 0.914106124515218 1.0974304947991467 0.9813160175099487 0.9779498969609914 0.9832711822905775 1.1178530229514685 0.9349404672355845
 6.25 0.8988562594249636 0.9116371244958392 0.9041062620986473 0.9054288893969851 0.9902969101174 0.9127659091440403 1.0970241032315862 0.9810396752896953 0.9777562849425152 0.9815198537473284 1.1154723027556663 0.9345906020540475
 6.279999999999999 0.8984349240652216 0.9112502504328388 0.9037540043095849 0.9051038032855363 0.9900911758919015 0.9114412068963142 1.0966174228430532 0.9807654147653491 0.9775639111959453 0.9797820644187372 1.1130677386769783 0.9342433180006324
 6.309999999999999 0.8980195159537114 0.9108688551131712 0.9034070208388698 0.904784007284114 0.9898869742101288 0.9101318018623017 1.0962105369771304 0.9804932215487696 0.9773727642554482 0.9780576754501995 1.110646028562515 0.933898586732747
 6.34 0.8976099200742622 0.9104928921790014 0.9030652076815286 0.9044693766422611 0.9896842883737831 0.9088374821989076 1.0958035266556454 0.9802230811387496 0.9771828327947842 0.9763465547496866 1.108213380661244 0.9335563804493834
 6.369999999999999 0.8972060235647179 0.9101222952672838 0.9027284390453154 0.9041597898547113 0.9894831019209089 0.907558039417772 1.095396470482017 0.9799549787899604 0.9769941056201787 0.9746485664799032 1.1057755220981988 0.9332166717870916
 6.4 0.8968077161528436 0.9097569777249861 0.9023965819802005 0.9038551269219841 0.989283398604881 0.9062932679052302 1.0949894446177133 0.9796888997404771 0.9768065716720402 0.9729635789270654 1.1033377100624868 0.9328794335606041
 6.43 0.8964148896979616 0.9093968533293113 0.9020695093297313 0.903555271382583 0.9890851624046704 0.9050429657563166 1.0945825229433623 0.979424828902804 0.9766202200201386 0.971291463126442 1.1009047478083058 0.9325446391602679
 6.459999999999999 0.8960274380870752 0.9090418478812934 0.9017471040376392 0.9032601141691003 0.988888377509662 0.9038069339578474 1.0941757770877203 0.9791627512507279 0.9764350398631887 0.9696320911529561 1.0984810041592645 0.9322122622929108
 6.49 0.89564525717116 0.9086919051542273 0.9014292625647808 0.9029695472215256 0.9886930283341258 0.9025849769113021 1.0937692763640001 0.9789026514917811 0.9762510205265853 0.9679853356736672 1.0960704327921569 0.9318822770519155
 6.52 0.8952682445108264 0.9083469719937796 0.901115897131799 0.902683452155431 0.988499099496372 0.9013769019315472 1.0933630879865053 0.978644514373201 0.976068151460173 0.9663510741080463 1.0936765940414848 0.931554657906414
 6.549999999999999 0.8948962992544178 0.908006970693692 0.9008069321144596 0.902401697717151 0.9883065758350353 0.9001825193373616 1.0929572768618723 0.9783883245353806 0.9758864222412704 0.9647291843140913 1.0913026778226325 0.9312293796609055
 6.58 0.8945293218202846 0.9076717949977597 0.9005022862650112 0.9021241473295891 0.9881154423739105 0.8990016425916387 1.0925519059998816 0.9781340665503375 0.975705822561447 0.9631195428770312 1.088951525932334 0.9309064174911015
 6.609999999999999 0.8941672135916514 0.9073413309507954 0.9002018554145117 0.9018506640596495 0.9879256843539652 0.8978340878500921 1.0921470360516832 0.9778817248765961 0.9755263422395801 0.9615220335189134 1.0866256550974462 0.9305857469129641
 6.639999999999999 0.8938098769254559 0.9070154699889184 0.899905517248051 0.9015811116755437 0.9877372872122567 0.8966796744634689 1.0917427259933543 0.9776312840850618 0.9753479712093647 0.9599365390382841 1.0843272793129177 0.9302673438076994
 6.67 0.893457214565859 0.9066941098318777 0.8996131455826717 0.9013153579973974 0.9875502365777562 0.8955382244943006 1.0913390324753038 0.9773827286255816 0.9751706995195235 0.9583629429003571 1.082058331875773 0.9299511843734507
 6.699999999999999 0.8931091294908216 0.9063771504961036 0.8993246258465728 0.901053285938131 0.9873645182790698 0.8944095623324531 1.090936010437927 0.9771360429653981 0.9749945173366745 0.9568011324311225 1.0798204866876837 0.9296372451256509
 6.73 0.8927655243871122 0.9060644938100504 0.8990398675095737 0.9007948004277129 0.9871801183277293 0.8932935158395079 1.0905337127356436 0.9768912115346566 0.974819414940507 0.9552509953379555 1.077615178430456 0.92932550293372
 6.76 0.8924263015349236 0.9057560448551785 0.8987588181725314 0.9005398291413371 0.9869970229343448 0.8921899150255577 1.0901321906192187 0.9766482187854297 0.9746453827193751 0.9537124215508355 1.0754436221825259 0.929015934966559
 6.789999999999999 0.8920913620083324 0.9054517146473247 0.8984814775212087 0.9002883255698304 0.9868152184795198 0.8910985928766202 1.0897314932000395 0.9764070491915255 0.9744724111765244 0.9521853025509017 1.0733068319593606 0.9287085186993309
 6.82 0.891760605433852 0.9051514237284302 0.8982078814176635 0.9000402618590648 0.9866346915358593 0.890019384520909 1.089331668080984 0.97616768728723 0.9743004909188526 0.9506695314036611 1.071205637593419 0.928403231978919
 6.85 0.8914339297994278 0.9048551049689113 0.8979380365880267 0.899795593468065 0.9864554288468961 0.8889521279462693 1.0889327609841235 0.9759301175505044 0.9741296126692385 0.9491650025386722 1.0691407017584993 0.928100052845215
 6.879999999999999 0.8911112305977689 0.9045627019938571 0.8976718682655349 0.8995542364932287 0.9862774173422144 0.8878966637432777 1.0885348160032073 0.9756943245699841 0.973959767239859 0.9476716125137647 1.0671125353766104 0.9277989597181655
 6.91 0.8907924011369168 0.9042741574184436 0.8974092575899562 0.8993160901695312 0.9861006441150684 0.8868528345467919 1.0881378754497764 0.9754602929465079 0.9737909455659199 0.9461892594749672 1.065121510731144 0.9274999312978629
 6.9399999999999995 0.8904773322795609 0.9039893921185298 0.8971500973687903 0.8990810671826956 0.9859250964441975 0.8858204859986998 1.0877419803973005 0.9752280073316655 0.9736231386741894 0.9447178428662806 1.0631678763980368 0.9272029465232485
 6.969999999999999 0.8901659130674915 0.903708295421171 0.8968942994639129 0.898849102071047 0.9857507617536791 0.8847994651325983 1.0873471696904886 0.9749974524591547 0.9734563376957022 0.9432572638503043 1.0612517683337277 0.9269079847364239
 7.0 0.8898580313944828 0.9034307328404108 0.8966417800757664 0.8986201476903748 0.9855776276557906 0.8837896227585267 1.0869534812503385 0.9747686130781901 0.9732905338610278 0.94180742427905 1.0593732218015433 0.9266150254080987
 7.029999999999999 0.8895535752409627 0.9031565542715443 0.8963924484155932 0.8983941623012335 0.9854056819153438 0.882790810485166 1.086560951077347 0.9745414740595297 0.9731257185022031 0.9403682292878353 1.0575321818523626 0.9263240483587492
 7.059999999999999 0.889252432652885 0.9028856100432421 0.8961462010203451 0.8981710914665086 0.9852349124549571 0.8818028830176479 1.086169614104774 0.9743160202323544 0.972961883044082 0.9389395839758237 1.055728512976735 0.9260350336786498
 7.09 0.8889544915501792 0.9026177731570275 0.8959029231829749 0.8979508674236563 0.9850653073666304 0.8808256971440382 1.0857795034798539 0.9740922366614768 0.9727990190116138 0.9375213953688668 1.0539620079509877 0.9257479617188462
 7.119999999999999 0.8886596402819329 0.9023529420632403 0.8956624949127008 0.8977334145828362 0.9848968548854069 0.8798591122132864 1.0853906511510267 0.973870108391397 0.9726371180170368 0.9361135724593685 1.0522323961621716 0.925462813076626
 7.15 0.888367775397545 0.9020910286618502 0.8954248004818588 0.8975186500188919 0.9847295434123131 0.8789029878489751 1.0850030875409065 0.9736496205113205 0.9724761717792036 0.9347160251779378 1.0505393509101069 0.9251795686184074
 7.18 0.8880788184740833 0.901831952073775 0.895189736018466 0.8973064854775341 0.9845633614893421 0.8779571885895772 1.084616842064687 0.9734307583884245 0.9723161720955016 0.93332866493704 1.0488824964807968 0.9248982094536462
 7.209999999999999 0.8877927332993609 0.9015756244635194 0.8949572077821752 0.8970968277638693 0.9843982978108041 0.8770215791039186 1.0842319426540943 0.9732135071934245 0.9721571108684168 0.9319514044681219 1.0472614140345957 0.924618716951171
 7.24 0.8875095386677856 0.9013219296200079 0.8947271233530358 0.8968895778856592 0.9842343412181371 0.8760960266671862 1.0838484158577382 0.9729978524258645 0.9719989800738116 0.9305841575992897 1.0456756476133897 0.9243410727125561
 7.27 0.8872293004689089 0.9010707266816542 0.8944993902289831 0.896684635238131 0.9840714807039026 0.8751804003458217 1.08346628721526 0.972783779544864 0.9718417717862273 0.9292268396986882 1.0441247092512622 0.9240652585763574
 7.299999999999999 0.886952081742912 0.9008218837126414 0.89427392367522 0.8964818965355654 0.9839097053941437 0.8742745717678106 1.0830855810648874 0.9725712741713188 0.9716854781694364 0.9278793697058711 1.0426080834552653 0.9237912566418505
 7.33 0.8866778757909559 0.900575290399912 0.8940506549763345 0.8962812531451458 0.9837490045460715 0.873378413410884 1.0827063206531324 0.9723603220232615 0.9715300914664118 0.9265416632555539 1.0411252317075288 0.9235190491999035
 7.359999999999999 0.8864066026480666 0.900330838086739 0.8938295260455664 0.896082603347482 0.9835893675797989 0.8724918005547302 1.082328527673873 0.9721509088419378 0.9713756040083652 0.9252136429823086 1.0396755962823594 0.9232486188049958
 7.389999999999999 0.8861381427460389 0.9000884128875661 0.893610465977055 0.8958858634491165 0.983430784023974 0.8716146101708073 1.0819522234109034 0.9719430205742619 0.9712220082115905 0.9238952280358479 1.038258603575235 0.9229799482014016
 7.42 0.8858723378969637 0.8998479164628099 0.893393378247394 0.8956909644947881 0.9832732435690703 0.8707467208427087 1.0815774276785781 0.971736643239506 0.971069296573793 0.9225863392224278 1.0368736673637695 0.9227130203903329
 7.449999999999999 0.8856089881739022 0.8996092846134482 0.8931781676347939 0.8954978556799187 0.9831167360125903 0.869888012942801 1.0812041592726152 0.9715317629402911 0.9709174616738947 0.9212869017890881 1.035520191537401 0.9224478185777265
 7.48 0.8853478724861237 0.8993724925449742 0.8929647725576704 0.8953065100534587 0.9829612512896801 0.8690383690444587 1.0808324361425719 0.9713283658928358 0.9707664961733702 0.9199968420384694 1.0341975729498092 0.9221843261744365
 7.51 0.8850887980400399 0.8991375452926063 0.8927531777959317 0.8951169095884026 0.9828067794730719 0.8681976727703669 1.0804622750584976 0.9711264384395264 0.9706163928110367 0.9187160830130674 1.032905203228486 0.9219225268078457
 7.539999999999999 0.8848316332875257 0.8989044682255996 0.8925434024309435 0.8949290187574057 0.9826533107474109 0.8673658097584473 1.080093692140366 0.9709259670156598 0.9704671444029325 0.9174445515445813 1.0316424710658403 0.9216624043200454
 7.57 0.884576275505526 0.8986733181169697 0.8923354761518141 0.8947427833101766 0.9825008354347968 0.8665426681043202 1.0797267024209765 0.9707269381732413 0.9703187438489653 0.9161821799948004 1.0304087643208728 0.9214039427229519
 7.6 0.8843226171957443 0.8984441969020933 0.892129417902277 0.8945581509202345 0.9823493439650903 0.8657281362226623 1.079361319974387 0.9705293385789258 0.9701711841175351 0.9149288938467972 1.02920347094678 0.9211471262943736
 7.629999999999999 0.8840705457650104 0.898217244303896 0.8919252245357594 0.8943750778528159 0.9821988268877249 0.8649221050505771 1.0789975581372833 0.9703331549977428 0.9700244582665913 0.9136846248421691 1.0280259810656869 0.9208919394421802
 7.66 0.8838199679626211 0.8979925735883239 0.8917228814588345 0.8941935218029151 0.982049274895636 0.8641244669601607 1.0786354294622162 0.9701383743247973 0.9698785593910113 0.9124493038323571 1.0268756879957346 0.9206383668313158
 7.6899999999999995 0.8835708596906677 0.8977702157815628 0.8915223529036762 0.8940134448204695 0.9819006787729023 0.8633351151616155 1.078274945548098 0.9699449835581788 0.9697334807427556 0.9112228674373943 1.0257519893899678 0.9203863932333967
 7.719999999999999 0.8833233199441137 0.8975501577949112 0.8913235652103761 0.8938348050245501 0.9817530294241843 0.8625539460077851 1.0779161173008553 0.9697529698264411 0.9695892154941266 0.91000524691378 1.0246542882262917 0.920136003718369
 7.75 0.8830775262844508 0.8973323786366771 0.8911264244727448 0.8936575331708827 0.9816063178656682 0.8617808558476225 1.0775589548577145 0.9695623203105903 0.9694457570848884 0.9087963783549933 1.0235819936544832 0.9198871834495428
 7.779999999999999 0.8828335669790226 0.8971168227527722 0.8909308409930663 0.8934815327198518 0.9814605352397638 0.8610157429805376 1.07720346761523 0.9693730224137749 0.9693030988831612 0.9075961955891172 1.0225345218027106 0.9196399178161414
 7.809999999999999 0.8825914087507885 0.8969033604552585 0.8907367249948042 0.8933067055141102 0.9813156727758576 0.8602585080378509 1.0768496642574146 0.9691850635446784 0.9691612343653313 0.9064046378498682 1.0215112964638768 0.9193941923728755
 7.84 0.882351023096013 0.8966918140844147 0.8905439692532209 0.893132973400979 0.9811717218317098 0.8595090516385531 1.0764975527858294 0.9689984313122899 0.9690201570716237 0.9052216452948523 1.020511749433247 0.9191499928579656
 7.869999999999999 0.882112447689992 0.8964820261056223 0.8903524456368554 0.8929602854727232 0.9810286738651577 0.8587672768033432 1.0761471405165297 0.9688131133802429 0.9688798606597926 0.9040471536231216 1.0195353213886609 0.9189073051897569
 7.9 0.8818757938196464 0.896273858041222 0.8901620146860338 0.8927886173911208 0.980886520435714 0.8580330879956177 1.075798434159145 0.9686290975517231 0.968740338775131 0.902881102662314 1.018581461850359 0.9186661154561833
 7.93 0.8816412024224531 0.8960671757265182 0.8899725317418969 0.8926179713544045 0.9807452531979708 0.857306390384819 1.0754514397543176 0.968446371737004 0.9686015851813456 0.9017234402216614 1.017649629791567 0.9184264099247166
 7.959999999999999 0.8814087499803085 0.8958618455353218 0.8897838632988915 0.8924483846402804 0.9806048639368701 0.8565870908583113 1.075106162760168 0.968264923972237 0.9684635936944836 0.9005741002095808 1.0167392938448971 0.9181881749817986
 7.99 0.8811784031676906 0.8956577216032366 0.8895959035253842 0.8922799319607932 0.9804653444882732 0.8558750980887044 1.0747626080859591 0.96808474238596 0.9683263581951769 0.899433032584275 1.0158499324271775 0.91795139719604
 8.02 0.8809500818005356 0.8954546471904345 0.8894085798022964 0.8921126841249869 0.9803266868680263 0.8551703214627722 1.074420779972634 0.9679058152353388 0.9681898726299334 0.8983001776458961 1.0149810341947294 0.9177160633942627
 8.049999999999999 0.8807237036472468 0.8952524694134638 0.8892218471840376 0.891946671834507 0.980188883103958 0.8544726718161009 1.0740806821602078 0.9677281309021115 0.9680541310003168 0.8971754775805918 1.0141320976884138 0.9174821603942611
 8.08 0.8804991926672612 0.8950510553427833 0.8890356883963033 0.89178191670781 0.9800519253407751 0.8537820613443596 1.0737423179718784 0.967551677853578 0.9679191273859233 0.8960588891033918 1.013302631859144 0.9172496753328776
 8.11 0.8802764833834686 0.8948503012044178 0.8888501317037631 0.891618454262133 0.9799158058664075 0.8530984029627238 1.073405690107898 0.9673764446788606 0.9677848559063209 0.8949503473528839 1.0124921559011897 0.9170185953798953
 8.139999999999999 0.8800555229610447 0.8946501167557805 0.8886652720038661 0.8914563090130123 0.9797805170154756 0.8524216123596595 1.0730708007492993 0.9672024200756901 0.9676513107641842 0.8938498076014438 1.0117001993837533 0.916788907921795
 8.17 0.8798362664692805 0.8944504000753897 0.8884812474557711 0.8912954721922173 0.9796460512271405 0.8517516045663545 1.0727376516882643 0.967029592875944 0.9640301011506569 0.8927572168496436 1.0109263021119128 0.9165606004780145
 8.2 0.879618659400192 0.8942510294039572 0.8882981583657799 0.8911359222177886 0.979512401090509 0.8510882971887899 1.0724062442688167 0.9668579519877998 0.954719855223706 0.8916725231275384 1.0101700142711056 0.9163336607259609
 8.229999999999999 0.8794026185468047 0.8940518719535255 0.8881160308622373 0.8909776501163584 0.979379559044224 0.850431607797117 1.0720765791702442 0.9666874864506152 0.9453586351994598 0.8905956808572402 1.0094308956642237 0.916108076452808
 8.26 0.8791880446536631 0.8938528080064136 0.8879349053885957 0.8908206583971587 0.9792475179783828 0.8497814553506275 1.071748656969615 0.9665181854176232 0.9359551765516034 0.8895266388973093 1.0087085171534191 0.9158838356417327
 8.29 0.8789748429584776 0.8936537560081446 0.887754899456084 0.8906649324263292 0.97911627062168 0.8491377609836563 1.0714224776329129 0.9663500381316492 0.9265193310982056 0.8884653349988714 1.0080024591812764 0.9156609263844544
 8.32 0.8787629252162308 0.8934546959072964 0.8875761959146571 0.8905104122281333 0.9789858098517925 0.8485004488854138 1.071098040783383 0.9661830339578508 0.9170621409322948 0.8874117426713735 1.0073123119368201 0.915439336912895
 8.35 0.8785522021399883 0.8932556953525044 0.8873989748363753 0.8903570011145074 0.9788561286665294 0.8478694365585255 1.0707753456364824 0.966017162361485 0.9075959019617716 0.8863657957042328 1.006637675635515 0.9152190556172748
 8.379999999999999 0.8783425744671804 0.8930569306444678 0.8872233268391225 0.8902045872160773 0.9787272200339103 0.8472446529803168 1.0704543910743363 0.965852412916421 0.8981342101206984 0.8853274922063301 1.0059781601783246 0.9150000710060233
 8.41 0.8781339231263763 0.8928586861307624 0.8870492501496736 0.8900530615946884 0.9785990771502817 0.846626021604088 1.0646116504565537 0.96568877530812 0.8886919809004716 0.8842967249347424 1.0053333849602923 0.9147823717106238
 8.44 0.8779261008467412 0.8926612939510346 0.886876710667913 0.8899023296624406 0.9784716931745239 0.8460134704418607 1.0393511288497264 0.9655262393135633 0.8792854297528541 0.8832734828403606 1.00470297862753 0.9145659465201543
 8.469999999999999 0.8777189345124707 0.89246498999435 0.8867056724520213 0.8897523043529567 0.9783450614789322 0.8454069093743986 1.0137735168809359 0.9653647948516024 0.8699319972057618 0.8822577380512904 1.0040865792234417 0.9097198700100169
 8.5 0.8775122354217171 0.8922698433844554 0.8865360987550766 0.8896029013020943 0.9782191753485261 0.8448062912982675 0.9878752758210334 0.9652044318487185 0.8606501979123662 0.8812494180438666 0.9925644529915818 0.9005610342194927
 8.53 0.8773058081608109 0.8920758502591752 0.8863679441760812 0.8894540413949432 0.9610092074898011 0.8442115288324041 0.9616548179509561 0.9616378535356276 0.8514593676518416 0.8802485041382102 0.9662011541126052 0.891410973430224
 8.559999999999999 0.8770995035223965 0.8918829961126225 0.8862010438292867 0.8893056522471401 0.9343985636383136 0.8436225772599899 0.9351104164377126 0.935000378255749 0.8423792765694449 0.8792548608989517 0.9395247751748315 0.8822827438939882
 8.59 0.8768929204126632 0.8813294351989596 0.8822251164750989 0.8820235673315384 0.9074760988031203 0.843039375609421 0.9082419891986833 0.9080361721564305 0.8334295716927365 0.8782688708826143 0.9125107862888253 0.8731898968962994
 8.62 0.8529385570729842 0.8552120261724463 0.8561548980213765 0.8558694869972161 0.8802499208831103 0.8424617349054069 0.881050727202628 0.8807572235440713 0.824629008088718 0.8772897362564018 0.8851778537071935 0.8641461595561175
 8.65 0.8265015134209621 0.8287691341699288 0.8297314040673278 0.8293725742280031 0.8527294157187368 0.8418897429212349 0.8535404691968154 0.8531682717813851 0.8159944289063308 0.857235822045717 0.8575248834200391 0.8551649853334045
 8.68 0.7997529476573035 0.8020128295807929 0.8029646649539721 0.8025452463586884 0.8249259194671099 0.8247085460943593 0.8257179834392918 0.825278832912808 0.8075394644265215 0.8292539051879295 0.8295595824367901 0.8291085181308304
 8.709999999999999 0.7727086333501401 0.7749561792697754 0.775867560822987 0.77540109110587 0.796852944725523 0.7966146980184172 0.7975930270268927 0.7971007071926888 0.7992729458590011 0.8010036571554453 0.8012914235642006 0.8007871149909036
 8.74 0.7453865198386795 0.7476135806921818 0.7484552539649405 0.7479556273558714 0.768526410379911 0.7682626541388835 0.7691780940080184 0.7686477526562605 0.791197083523949 0.7724955411349894 0.7727331658837464 0.7721904664572126
 8.77 0.7178069520305108 0.7200006144447908 0.720744450757226 0.7202267195584895 0.7399649713585843 0.7396662219762273 0.7404878765640683 0.7399353021220598 0.7770163701908679 0.7437433843727854 0.7438985818428465 0.743334810096135
 8.799999999999999 0.6899930385439541 0.6921342736798168 0.6927544220321229 0.6922343318436148 0.7111902390124891 0.7108407377071462 0.7115398993382156 0.7109819113811913 0.7487672338286506 0.7147622480335372 0.7148067951460888 0.7142375227980438
 8.83 0.6619709401122105 0.6640330555577174 0.6645068749044416 0.6640011121416638 0.6822271600098251 0.6818032421642499 0.6823546133147467 0.6818087438364184 0.7202452447418297 0.6855692325333855 0.685477365951038 0.684920615447961
 8.86 0.633770266000341 0.6357173111224883 0.6360267181259971 0.6355524074325096 0.6531043331010462 0.6525728172697081 0.6529557799583738 0.6524400999065385 0.6914691887225244 0.6561837449235632 0.6559343960438584 0.6554081159297649
 8.889999999999999 0.6054243947874589 0.6072097312313467 0.6073422968274045 0.6069169090046636 0.6238543783926334 0.6231710514953912 0.6233708226655219 0.622903585661275 0.6624609841954685 0.6266273292197013 0.6262054763227223 0.6257280640315486
 8.92 0.5769709096781108 0.5785360830243347 0.5784858959629684 0.5781264902532879 0.5945143315060601 0.5936228481297485 0.5936312603123195 0.5932304954935752 0.6332459609532961 0.5969249611791136 0.5963221728844008 0.5959117619489511
 8.95 0.5484519833333605 0.5497264109701847 0.5494940137528204 0.5492168571284228 0.565126039280651 0.563957469334956 0.5637731222655571 0.5634559572917617 0.6038533403482846 0.5671060747733385 0.566320776951291 0.5659945497735688
 8.979999999999999 0.5199147988936055 0.52081635045265 0.5204080792091119 0.5202277364121137 0.5357365791508197 0.5342099008548811 0.5338374363509537 0.5336194358578368 0.5743167336377129 0.5372057721341541 0.536242519764996 0.5360160242608085
 9.01 0.4914119642487984 0.49184844131287075 0.4912747253682692 0.4912032806652 0.506398648586881 0.5044220691917323 0.5038707334552122 0.5037649869117633 0.5446741167159521 0.5072661872226609 0.5061340057388666 0.5060204291753116
 9.04 0.46300190560699495 0.462872865304476 0.46214642361221436 0.4621925458922558 0.47717098758782495 0.4746435508882838 0.4739255856388471 0.4739417344511274 0.5149692280365405 0.47733707119791546 0.476048090420055 0.4760570809529838
 9.07 0.43474922383030634 0.43394739621172995 0.43308203604944495 0.43324999011454146 0.44811870517809904 0.4449316554069531 0.4440611772440022 0.44420443702587065 0.48525116428738535 0.4474759838402358 0.44604420131813605 0.44618104053926366
 9.1 0.40672499037235177 0.40513697078109434 0.40414737989977034 0.40443625963110996 0.4193135759136499 0.415351275093955 0.41434384548326886 0.4146141772920906 0.4555754610143863 0.41774808130537444 0.41618897528582455 0.41645358255003906
 9.129999999999999 0.3790069311255353 0.37651372590936205 0.3754158104253982 0.375819068423608 0.390834220864952 0.38597508238148404 0.38484772943250434 0.3852393073444915 0.42600444195184295 0.3882263296790658 0.38655684274603974 0.38694335901248955
 9.16 0.3516794630922133 0.34815768288957294 0.34696879131306346 0.3474743648242651 0.3627661441086216 0.35688402800956354 0.35565526219934984 0.3561565634316768 0.39660785016337474 0.3589920078037325 0.3572305837341103 0.35772743006135244
 9.19 0.32483353545823945 0.32015742887006216 0.31889638135380416 0.31948752412177406 0.33520153538484365 0.3281678788455551 0.3268577177762708 0.32745226420590967 0.36746339046959076 0.3301352461530227 0.3283018476548012 0.32889247013519096
 9.219999999999999 0.2985661616719453 0.2926106106004722 0.29129767596911194 0.2919543516350398 0.3082388041113022 0.29992568094869476 0.2985556249765837 0.29922327790986003 0.33865723706225204 0.30175548875652947 0.2998715757044943 0.3005357444408361
 9.25 0.27297958147645307 0.26562426810664874 0.2642810846836028 0.2649814272329216 0.2819817207966464 0.27226609645879485 0.27085905628993157 0.2715773881281258 0.310284459344806 0.2739618328636455 0.27205028725539204 0.27276547537076823
 9.28 0.24817995554553196 0.2393149784225015 0.23796440751559977 0.23868568514182797 0.25653807508174253 0.24530754403446142 0.24388769501740626 0.24463296578138305 0.28244933605494804 0.2468731692927113 0.24495814930661108 0.24570051299654772
 9.309999999999999 0.22427546549523303 0.21380871558018644 0.21247460905782134 0.21319359606749622 0.23201775180639572 0.21917805217560105 0.217770600925685 0.21851831091962914 0.25526547370238806 0.22061803418686576 0.21872473856630315 0.21946967221846236
 9.34 0.20137373001769276 0.18924032051018447 0.1879471767811669 0.18864041773913165 0.2085301246086857 0.19401470571167678 0.19264554807528977 0.19337090360745535 0.228855651971009 0.19533405307938434 0.1934883769696114 0.19421098110397494
 9.37 0.17957847915569225 0.1657524117629352 0.16452491228355726 0.16516924464079352 0.18618073532519652 0.1699625330168235 0.168657782797224 0.16933628453824845 0.20335128831137972 0.17116682313043174 0.16939488418490534 0.17007055616908673
 9.399999999999999 0.1589854742133605 0.14349356761007215 0.1423559746792531 0.14292926695093477 0.16506727611087157 0.14717264245331663 0.14595801956710908 0.14656621725643681 0.17889138657806392 0.14826804156433937 0.14659556367964122 0.14720075536868826
 9.43 0.13967768661884783 0.12261554175075506 0.12159096130131708 0.12207301587908148 0.1452751159584027 0.12579937542998554 0.12469945350322131 0.12521586706181154 0.15562080937670775 0.12679264677468982 0.1252442028790206 0.1257573455364689
 9.459999999999999 0.12171945692753638 0.10326924921088931 0.10237878380929288 0.10275237181124375 0.1268727745892262 0.10599620470940074 0.10503354379603813 0.10543972300254367 0.13368768205014359 0.10689469967286946 0.10549283846332891 0.10589540674315145
 9.49 0.10514639010299831 0.08559923169073702 0.08486108843349527 0.08511304186700563 0.10990811192551675 0.08791008181314286 0.0871043115056711 0.0873859587892376 0.11323972238020108 0.08872170814658187 0.08748603051446047 0.08776366960370297
 9.52 0.08990734100072917 0.06973631941285507 0.06916498994453235 0.0692872134084297 0.09403461365817112 0.07167394604872612 0.07104091628761111 0.07118893264413728 0.09441927869887934 0.07240710577206677 0.07135340830344461 0.07149698406620608
 9.549999999999999 0.07501025235668735 0.055788281946663965 0.055393962471772085 0.055384155215257636 0.07704342836624445 0.05739718390607429 0.05694835192281644 0.056959595398605956 0.07735688142752561 0.058060673047722666 0.057200328003991885 0.05720668821559016
 9.58 0.06039313594166096 0.043828452222244074 0.043616887360890644 0.043478724479834696 0.061912604009839 0.04515402494189669 0.044896260341664274 0.04477376393767685 0.0621631686467472 0.045756886958147724 0.04509664164441496 0.04496883435076171
 9.61 0.047527030956169725 0.03388269543883471 0.03385554011999581 0.03359811493709586 0.048722934722190914 0.034970255131248074 0.03490615337963021 0.03465860482802263 0.0489191659264927 0.0355215817577017 0.035063867713867936 0.03481061858894563
 9.639999999999999 0.036575361298257114 0.02591576846700594 0.02607129942553854 0.025707859303242486 0.037514638796397826 0.026809318893148415 0.02693784719303771 0.02657836382951828 0.037665141929978496 0.027317996345069595 0.027061572390980615 0.026696054278762205
 9.67 0.027542711292333877 0.019819160813589143 0.020152779057303505 0.01969917012328004 0.028275578038828186 0.020559950886180012 0.02087687033860952 0.020421475797725464 0.028388780221817456 0.02103435734005643 0.020974729350015764 0.020513032519968277
 9.7 0.020360211686758944 0.015403899317811387 0.015907679210377168 0.015381173346854737 0.020930570369267265 0.016028919721800428 0.016526292101405105 0.0159927137255238 0.02101445225597054 0.016476594876105644 0.01660551906051211 0.01606544358984152
 9.729999999999999 0.01488732494867051 0.012403053477893167 0.013063824181362094 0.012482957122344374 0.015335109961672089 0.012943980405211164 0.013608645802401398 0.013015715584186793 0.015396919011952725 0.013371306809169425 0.013675265179703189 0.013075719428071508
 9.76 0.010236894856147316 0.010220920342287165 0.010234203554166044 0.010226576587250236 0.010455352219722158 0.01045433669875262 0.010454326283500848 0.010454326177173456 0.010498740734597334 0.010497713020750865 0.0104977105455486 0.01049771034592517
 9.79 0.005809663467824855 0.005808666336490909 0.005808762502056197 0.0058086879136922676 0.005930890691274726 0.005930019011954002 0.005930010058836643 0.005930009966620631 0.005955426064695679 0.005954550749341259 0.005954541734263685 0.005954541640415201
 9.82 0.0029176231130758623 0.0029169361125758186 0.002916941060474798 0.0029169331210390226 0.002978163873370576 0.0029774792172769793 0.002977472200530684 0.0029774721286806027 0.002990445685290055 0.0029897581342108737 0.0029897511243248687 0.00298975105222965
 9.85 0.0012411077376404123 0.0012406400094491232 0.0012406368392365863 0.0012406358142964535 0.0012667601165103903 0.0012662849000211196 0.0012662800460887524 0.0012662799965923455 0.0012719678917756383 0.0012714907205593207 0.001271485846453757 0.0012714857967246473
 9.879999999999999 0.00041773300454561735 0.000417462699701332 0.0004174601171875736 0.0004174599955923952 0.0004263377007962532 0.0004260620295788442 0.0004260592242300021 0.00042605919572125117 0.0004280849796947095 0.0004278081728381622 0.0004278053565691664 0.0004278053279893612
 9.91 9.952311537464453e-05 9.940388453877347e-05 9.940268605745928e-05 9.94026688694305e-05 0.00010156658286675224 0.00010144490679842022 0.0001014436736763713 0.00010144366119746451 0.00010198155047014268 0.00010185937502527054 0.00010185813674823407 0.00010185812420715479
 9.94 1.380609954981793e-05 1.377228485299753e-05 1.3771943933704733e-05 1.377194042895269e-05 1.408869123142864e-05 1.405418247113488e-05 1.4053834400229448e-05 1.4053830868832051e-05 1.4146075510090839e-05 1.4111425804763655e-05 1.4111076282574686e-05 1.4111072779598999e-05
 9.969999999999999 7.653931763940136e-07 7.609821803811201e-07 7.609379650830306e-07 7.609374161887672e-07 7.810114128758983e-07 7.765103031687204e-07 7.764651037689418e-07 7.764646188235247e-07 7.841828066901257e-07 7.796633250123364e-07 7.796179666286207e-07 7.796174408269962e-07
 10.0 7.396157464256703e-09 7.2720460764230666e-09 7.270848811913311e-09 7.270795521208129e-09 7.546618441267583e-09 7.419990843970936e-09 7.4187518350754544e-09 7.418773151357527e-09 7.577208194220475e-09 7.450037031730972e-09 7.448745620308728e-09 7.448756278449764e-09


==> data/usweep_t0.dat <==
 U Delta_nqb4_beta1
 -5.0 0.03190701834328458
 -4.95 0.03526676375452098
 -4.9 0.038932598073607494
 -4.8500000000000005 0.042926931128883794
 -4.800000000000001 0.04727322949504398
 -4.750000000000001 0.05199600652274938
 -4.700000000000001 0.0571208050635299
 -4.650000000000001 0.06267417235741846
 -4.600000000000001 0.06868362658424587
 -4.550000000000002 0.07517761461215144
 -4.500000000000002 0.08218546053158704
 -4.450000000000002 0.08973730461432439
 -4.400000000000002 0.09786403241306374
 -4.350000000000002 0.10659719378990395
 -4.3000000000000025 0.11596891175964608
 -4.250000000000003 0.1260117811282182
 -4.200000000000003 0.13675875702305795
 -4.150000000000003 0.14824303352782842
 -4.100000000000003 0.16049791276917702
 -4.050000000000003 0.17355666493308952
 -4.0000000000000036 0.18745237983734775
 -3.9500000000000037 0.20221781082909196
 -3.900000000000004 0.21788521192985755
 -3.850000000000004 0.234486169296936
 -3.8000000000000043 0.25205142822217397
 -3.7500000000000044 0.2706107170277363
 -3.7000000000000046 0.29019256935614735
 -3.650000000000005 0.3108241464801047
 -3.600000000000005 0.3325310613579777
 -3.550000000000005 0.35533720626829357
 -3.5000000000000053 0.3792645859195538
 -3.4500000000000055 0.404333157985457
 -3.4000000000000057 0.4305606830376121
 -3.350000000000006 0.45796258584383764
 -3.300000000000006 0.48655182995793567
 -3.250000000000006 0.5163388074556625
 -3.2000000000000064 0.5473312455645889
 -3.1500000000000066 0.5795341317849694
 -3.1000000000000068 0.6129496589196002
 -3.050000000000007 0.6475771912071728
 -3.000000000000007 0.6834132525097285
 -2.9500000000000073 0.7204515371648039
 -2.9000000000000075 0.7586829438953764
 -2.8500000000000076 0.7980956326933466
 -2.800000000000008 0.8386751043290754
 -2.750000000000008 0.8804043017017325
 -2.700000000000008 0.9232637318723409
 -2.6500000000000083 0.9672316072349627
 -2.6000000000000085 1.012284003855937
 -2.5500000000000087 1.0583950347643807
 -2.500000000000009 1.1055370354568002
 -2.450000000000009 1.1536807587819098
 -2.4000000000000092 1.2027955759547684
 -2.3500000000000094 1.2528496803555598
 -2.3000000000000096 1.3038102905982836
 -2.2500000000000098 1.3556438492699048
 -2.20000000000001 1.4083162137829213
 -2.15000000000001 1.461792835876448
 -2.1000000000000103 1.5160389263526053
 -2.0500000000000105 1.571019602120698
 -2.0000000000000107 1.6267000126108755
 -1.9500000000000108 1.661922910448503
 -1.900000000000011 1.6780323834206694
 -1.8500000000000112 1.6939531798615395
 -1.8000000000000114 1.7096605330177255
 -1.7500000000000115 1.72513004365452
 -1.7000000000000117 1.7403377747663225
 -1.650000000000012 1.755260345671985
 -1.600000000000012 1.7698750247982744
 -1.5500000000000123 1.7841598204839464
 -1.5000000000000124 1.7980935693956628
 -1.4500000000000126 1.8116560216377504
 -1.4000000000000128 1.8248279226760626
 -1.350000000000013 1.837591091536769
 -1.3000000000000131 1.849928494775348
 -1.2500000000000133 1.8618243165090238
 -1.2000000000000135 1.8732640240593295
 -1.1500000000000137 1.8842344293560966
 -1.1000000000000139 1.8947237460053366
 -1.050000000000014 1.9047216420368045
 -1.0000000000000142 1.9142192883395293
 -0.9500000000000144 1.9232094027469806
 -0.9000000000000146 1.931686289711271
 -0.8500000000000147 1.9396458754232722
 -0.8000000000000149 1.947085738166976
 -0.7500000000000151 1.954005133605646
 -0.7000000000000153 1.9604050145944676
 -0.6500000000000155 1.9662880450218854
 -0.6000000000000156 1.9716586070778845
 -0.5500000000000158 1.976522801264954
 -0.500000000000016 1.9808884383910499
 -0.45000000000001616 1.9847650227363385
 -0.40000000000001634 1.9881637255527842
 -0.3500000000000165 1.9910973480655016
 -0.3000000000000167 1.993580273171844
 -0.2500000000000169 1.995628405113541
 -0.20000000000001705 1.9972590964785422
 -0.15000000000001723 1.9984910621368286
 -0.10000000000001741 1.9993442795211749
 -0.050000000000017586 1.9998398755733309
 0.05 1.9998476854288505
 0.1 1.999406694932416
 0.15000000000000002 1.9987013577321058
 0.2 1.9977563941090377
 0.25 1.996596730744912
 0.3 1.9952473080021296
 0.35000000000000003 1.9937328805978236
 0.4 1.9920778135495372
 0.45 1.9903058751141511
 0.5 1.9884400286200048
 0.55 1.9865022250631341
 0.6000000000000001 1.9845131983117668
 0.6500000000000001 1.9824922646903484
 0.7000000000000001 1.9804571286046446
 0.7500000000000001 1.9784236957315962
 0.8 1.9764058951247012
 0.8500000000000001 1.9744155113997408
 0.9000000000000001 1.972462027958466
 0.9500000000000001 1.9705524819988547
 1.0 1.9686913318469816
 1.05 1.966880336944854
 1.1 1.9651184506434767
 1.1500000000000001 1.9634017257898524
 1.2000000000000002 1.9617232329756273
 1.2500000000000002 1.9600729912375385
 1.3 1.958437910979729
 1.35 1.9568017489342555
 1.4000000000000001 1.9551450751133093
 1.4500000000000002 1.953445251925281
 1.5000000000000002 1.9516764259705592
 1.55 1.949809533496639
 1.6 1.947812321102706
 1.6500000000000001 1.945649384053656
 1.7000000000000002 1.943282225507101
 1.7500000000000002 1.9406693410801399
 1.8 1.9377663344867244
 1.85 1.934526071432611
 1.9000000000000001 1.930898880543138
 1.9500000000000002 1.9268328117118205
 2.0 1.922273963811314
 2.05 1.9171668949971803
 2.1 1.9114551296320865
 2.15 1.9050817758426088
 2.1999999999999997 1.897990266510309
 2.25 1.8901252336579422
 2.3 1.8814335212928395
 2.35 1.8718653344458787
 2.4 1.8613755122115965
 2.45 1.8499249001864566
 2.5 1.8374817833741002
 2.55 1.8240233255308347
 2.6 1.8095369467456255
 2.65 1.794021559938603
 2.7 1.777488581373662
 2.75 1.7599626322664008
 2.8 1.7414818594040256
 2.85 1.722097823146166
 2.9 1.7018749280532965
 2.95 1.6808894050329908
 3.0 1.6592278858963834
 3.05 1.6369856414737232
 3.1 1.6142645766404033
 3.15 1.5911710876655771
 3.2 1.5487612982940338
 3.25 1.4644053893867657
 3.3 1.3829145696894312
 3.35 1.304330038507377
 3.4 1.228679202482887
 3.45 1.1559765160406794
 3.5 1.08622431965094
 3.55 1.019413674735988
 3.6 0.9555251935515177
 3.65 0.8945298619753395
 3.7 0.8363898527509104
 3.75 0.7810593266041792
 3.8 0.7284852184605075
 3.85 0.6786080060207453
 3.9 0.6313624579483843
 3.95 0.5866783590566857
 4.0 0.5444812100140304
 4.05 0.5046928993184281
 4.1 0.46723234549086534
 4.15 0.43201610772578647
 4.2 0.3989589634939481
 4.25 0.36797445189637124
 4.3 0.3389753818496608
 4.35 0.3118743044821066
 4.4 0.28658394940520004
 4.45 0.2630176248000815
 4.5 0.24108958152568327
 4.55 0.22071534169994145
 4.6 0.20181199243548598
 4.65 0.1842984456216552
 4.7 0.16809566482944938
 4.75 0.1531268605810876
 4.8 0.13931765537232543
 4.8500000000000005 0.12659621994643544
 4.9 0.11489338242587088
 4.95 0.10414271197276292
 5.0 0.09428057870983331

